Blended smoothing splines on Riemannian manifolds

We present a method to compute a fitting curve B to a set of data points d0,...,dm lying on a manifold M. That curve is obtained by blending together Euclidean B\'ezier curves obtained on different tangent spaces. The method guarantees several properties among which B is C1 and is the natural cubic smoothing spline when M is the Euclidean space. We show examples on the sphere S2 as a proof of concept.

==> pics/data-sphere.dat <==
x,y,z
0,0,-1
-0.10453,0,-0.99452
-0.20791,0,-0.97815
-0.30902,0,-0.95106
-0.40674,0,-0.91355
-0.5,0,-0.86603
-0.58779,0,-0.80902
-0.66913,0,-0.74314
-0.74314,0,-0.66913
-0.80902,0,-0.58779
-0.86603,0,-0.5
-0.91355,0,-0.40674
-0.95106,0,-0.30902
-0.97815,0,-0.20791
-0.99452,0,-0.10453
-1,0,0
-0.99452,0,0.10453
-0.97815,0,0.20791
-0.95106,0,0.30902
-0.91355,0,0.40674
-0.86603,0,0.5
-0.80902,0,0.58779
-0.74314,0,0.66913
-0.66913,0,0.74314
-0.58779,0,0.80902
-0.5,0,0.86603
-0.40674,0,0.91355
-0.30902,0,0.95106
-0.20791,0,0.97815
-0.10453,0,0.99452
0,0,1
0,0,-1
-0.10224,-0.021733,-0.99452
-0.20337,-0.043227,-0.97815
-0.30226,-0.064248,-0.95106
-0.39785,-0.084565,-0.91355
-0.48907,-0.10396,-0.86603
-0.57494,-0.12221,-0.80902
-0.65451,-0.13912,-0.74314
-0.72691,-0.15451,-0.66913
-0.79134,-0.1682,-0.58779
-0.8471,-0.18006,-0.5
-0.89358,-0.18994,-0.40674
-0.93027,-0.19774,-0.30902
-0.95677,-0.20337,-0.20791
-0.97279,-0.20677,-0.10453
-0.97815,-0.20791,0
-0.97279,-0.20677,0.10453
-0.95677,-0.20337,0.20791
-0.93027,-0.19774,0.30902
-0.89358,-0.18994,0.40674
-0.8471,-0.18006,0.5
-0.79134,-0.1682,0.58779
-0.72691,-0.15451,0.66913
-0.65451,-0.13912,0.74314
-0.57494,-0.12221,0.80902
-0.48907,-0.10396,0.86603
-0.39785,-0.084565,0.91355
-0.30226,-0.064248,0.95106
-0.20337,-0.043227,0.97815
-0.10224,-0.021733,0.99452
0,0,1
0,0,-1
-0.095492,-0.042516,-0.99452
-0.18994,-0.084565,-0.97815
-0.2823,-0.12569,-0.95106
-0.37157,-0.16543,-0.91355
-0.45677,-0.20337,-0.86603
-0.53697,-0.23907,-0.80902
-0.61128,-0.27216,-0.74314
-0.6789,-0.30226,-0.66913
-0.73907,-0.32906,-0.58779
-0.79115,-0.35224,-0.5
-0.83457,-0.37157,-0.40674
-0.86883,-0.38683,-0.30902
-0.89358,-0.39785,-0.20791
-0.90854,-0.40451,-0.10453
-0.91355,-0.40674,0
-0.90854,-0.40451,0.10453
-0.89358,-0.39785,0.20791
-0.86883,-0.38683,0.30902
-0.83457,-0.37157,0.40674
-0.79115,-0.35224,0.5
-0.73907,-0.32906,0.58779
-0.6789,-0.30226,0.66913
-0.61128,-0.27216,0.74314
-0.53697,-0.23907,0.80902
-0.45677,-0.20337,0.86603
-0.37157,-0.16543,0.91355
-0.2823,-0.12569,0.95106
-0.18994,-0.084565,0.97815
-0.095492,-0.042516,0.99452
0,0,1
0,0,-1
-0.084565,-0.06144,-0.99452
-0.1682,-0.12221,-0.97815
-0.25,-0.18164,-0.95106
-0.32906,-0.23907,-0.91355
-0.40451,-0.29389,-0.86603
-0.47553,-0.34549,-0.80902
-0.54134,-0.39331,-0.74314
-0.60122,-0.43681,-0.66913
-0.65451,-0.47553,-0.58779
-0.70063,-0.50904,-0.5
-0.73907,-0.53697,-0.40674
-0.76942,-0.55902,-0.30902
-0.79134,-0.57494,-0.20791
-0.80459,-0.58457,-0.10453
-0.80902,-0.58779,0
-0.80459,-0.58457,0.10453
-0.79134,-0.57494,0.20791
-0.76942,-0.55902,0.30902
-0.73907,-0.53697,0.40674
-0.70063,-0.50904,0.5
-0.65451,-0.47553,0.58779
-0.60122,-0.43681,0.66913
-0.54134,-0.39331,0.74314
-0.47553,-0.34549,0.80902
-0.40451,-0.29389,0.86603
-0.32906,-0.23907,0.91355
-0.25,-0.18164,0.95106
-0.1682,-0.12221,0.97815
-0.084565,-0.06144,0.99452
0,0,1
0,0,-1
-0.069943,-0.07768,-0.99452
-0.13912,-0.15451,-0.97815
-0.20677,-0.22964,-0.95106
-0.27216,-0.30226,-0.91355
-0.33457,-0.37157,-0.86603
-0.39331,-0.43681,-0.80902
-0.44774,-0.49726,-0.74314
-0.49726,-0.55226,-0.66913
-0.54134,-0.60122,-0.58779
-0.57948,-0.64358,-0.5
-0.61128,-0.6789,-0.40674
-0.63638,-0.70677,-0.30902
-0.65451,-0.72691,-0.20791
-0.66547,-0.73907,-0.10453
-0.66913,-0.74314,0
-0.66547,-0.73907,0.10453
-0.65451,-0.72691,0.20791
-0.63638,-0.70677,0.30902
-0.61128,-0.6789,0.40674
-0.57948,-0.64358,0.5
-0.54134,-0.60122,0.58779
-0.49726,-0.55226,0.66913
-0.44774,-0.49726,0.74314
-0.39331,-0.43681,0.80902
-0.33457,-0.37157,0.86603
-0.27216,-0.30226,0.91355
-0.20677,-0.22964,0.95106
-0.13912,-0.15451,0.97815
-0.069943,-0.07768,0.99452
0,0,1
0,0,-1
-0.052264,-0.090524,-0.99452
-0.10396,-0.18006,-0.97815
-0.15451,-0.26762,-0.95106
-0.20337,-0.35224,-0.91355
-0.25,-0.43301,-0.86603
-0.29389,-0.50904,-0.80902
-0.33457,-0.57948,-0.74314
-0.37157,-0.64358,-0.66913
-0.40451,-0.70063,-0.58779
-0.43301,-0.75,-0.5
-0.45677,-0.79115,-0.40674
-0.47553,-0.82364,-0.30902
-0.48907,-0.8471,-0.20791
-0.49726,-0.86128,-0.10453
-0.5,-0.86603,0
-0.49726,-0.86128,0.10453
-0.48907,-0.8471,0.20791
-0.47553,-0.82364,0.30902
-0.45677,-0.79115,0.40674
-0.43301,-0.75,0.5
-0.40451,-0.70063,0.58779
-0.37157,-0.64358,0.66913
-0.33457,-0.57948,0.74314
-0.29389,-0.50904,0.80902
-0.25,-0.43301,0.86603
-0.20337,-0.35224,0.91355
-0.15451,-0.26762,0.95106
-0.10396,-0.18006,0.97815
-0.052264,-0.090524,0.99452
0,0,1
0,0,-1
-0.032301,-0.099412,-0.99452
-0.064248,-0.19774,-0.97815
-0.095492,-0.29389,-0.95106
-0.12569,-0.38683,-0.91355
-0.15451,-0.47553,-0.86603
-0.18164,-0.55902,-0.80902
-0.20677,-0.63638,-0.74314
-0.22964,-0.70677,-0.66913
-0.25,-0.76942,-0.58779
-0.26762,-0.82364,-0.5
-0.2823,-0.86883,-0.40674
-0.29389,-0.90451,-0.30902
-0.30226,-0.93027,-0.20791
-0.30732,-0.94585,-0.10453
-0.30902,-0.95106,0
-0.30732,-0.94585,0.10453
-0.30226,-0.93027,0.20791
-0.29389,-0.90451,0.30902
-0.2823,-0.86883,0.40674
-0.26762,-0.82364,0.5
-0.25,-0.76942,0.58779
-0.22964,-0.70677,0.66913
-0.20677,-0.63638,0.74314
-0.18164,-0.55902,0.80902
-0.15451,-0.47553,0.86603
-0.12569,-0.38683,0.91355
-0.095492,-0.29389,0.95106
-0.064248,-0.19774,0.97815
-0.032301,-0.099412,0.99452
0,0,1
0,0,-1
-0.010926,-0.10396,-0.99452
-0.021733,-0.20677,-0.97815
-0.032301,-0.30732,-0.95106
-0.042516,-0.40451,-0.91355
-0.052264,-0.49726,-0.86603
-0.06144,-0.58457,-0.80902
-0.069943,-0.66547,-0.74314
-0.07768,-0.73907,-0.66913
-0.084565,-0.80459,-0.58779
-0.090524,-0.86128,-0.5
-0.095492,-0.90854,-0.40674
-0.099412,-0.94585,-0.30902
-0.10224,-0.97279,-0.20791
-0.10396,-0.98907,-0.10453
-0.10453,-0.99452,0
-0.10396,-0.98907,0.10453
-0.10224,-0.97279,0.20791
-0.099412,-0.94585,0.30902
-0.095492,-0.90854,0.40674
-0.090524,-0.86128,0.5
-0.084565,-0.80459,0.58779
-0.07768,-0.73907,0.66913
-0.069943,-0.66547,0.74314
-0.06144,-0.58457,0.80902
-0.052264,-0.49726,0.86603
-0.042516,-0.40451,0.91355
-0.032301,-0.30732,0.95106
-0.021733,-0.20677,0.97815
-0.010926,-0.10396,0.99452
0,0,1
0,0,-1
0.010926,-0.10396,-0.99452
0.021733,-0.20677,-0.97815
0.032301,-0.30732,-0.95106
0.042516,-0.40451,-0.91355
0.052264,-0.49726,-0.86603
0.06144,-0.58457,-0.80902
0.069943,-0.66547,-0.74314
0.07768,-0.73907,-0.66913
0.084565,-0.80459,-0.58779
0.090524,-0.86128,-0.5
0.095492,-0.90854,-0.40674
0.099412,-0.94585,-0.30902
0.10224,-0.97279,-0.20791
0.10396,-0.98907,-0.10453
0.10453,-0.99452,0
0.10396,-0.98907,0.10453
0.10224,-0.97279,0.20791
0.099412,-0.94585,0.30902
0.095492,-0.90854,0.40674
0.090524,-0.86128,0.5
0.084565,-0.80459,0.58779
0.07768,-0.73907,0.66913
0.069943,-0.66547,0.74314
0.06144,-0.58457,0.80902
0.052264,-0.49726,0.86603
0.042516,-0.40451,0.91355
0.032301,-0.30732,0.95106
0.021733,-0.20677,0.97815
0.010926,-0.10396,0.99452
0,0,1
0,0,-1
0.032301,-0.099412,-0.99452
0.064248,-0.19774,-0.97815
0.095492,-0.29389,-0.95106
0.12569,-0.38683,-0.91355
0.15451,-0.47553,-0.86603
0.18164,-0.55902,-0.80902
0.20677,-0.63638,-0.74314
0.22964,-0.70677,-0.66913
0.25,-0.76942,-0.58779
0.26762,-0.82364,-0.5
0.2823,-0.86883,-0.40674
0.29389,-0.90451,-0.30902
0.30226,-0.93027,-0.20791
0.30732,-0.94585,-0.10453
0.30902,-0.95106,0
0.30732,-0.94585,0.10453
0.30226,-0.93027,0.20791
0.29389,-0.90451,0.30902
0.2823,-0.86883,0.40674
0.26762,-0.82364,0.5
0.25,-0.76942,0.58779
0.22964,-0.70677,0.66913
0.20677,-0.63638,0.74314
0.18164,-0.55902,0.80902
0.15451,-0.47553,0.86603
0.12569,-0.38683,0.91355
0.095492,-0.29389,0.95106
0.064248,-0.19774,0.97815
0.032301,-0.099412,0.99452
0,0,1
0,0,-1
0.052264,-0.090524,-0.99452
0.10396,-0.18006,-0.97815
0.15451,-0.26762,-0.95106
0.20337,-0.35224,-0.91355
0.25,-0.43301,-0.86603
0.29389,-0.50904,-0.80902
0.33457,-0.57948,-0.74314
0.37157,-0.64358,-0.66913
0.40451,-0.70063,-0.58779
0.43301,-0.75,-0.5
0.45677,-0.79115,-0.40674
0.47553,-0.82364,-0.30902
0.48907,-0.8471,-0.20791
0.49726,-0.86128,-0.10453
0.5,-0.86603,0
0.49726,-0.86128,0.10453
0.48907,-0.8471,0.20791
0.47553,-0.82364,0.30902
0.45677,-0.79115,0.40674
0.43301,-0.75,0.5
0.40451,-0.70063,0.58779
0.37157,-0.64358,0.66913
0.33457,-0.57948,0.74314
0.29389,-0.50904,0.80902
0.25,-0.43301,0.86603
0.20337,-0.35224,0.91355
0.15451,-0.26762,0.95106
0.10396,-0.18006,0.97815
0.052264,-0.090524,0.99452
0,0,1
0,0,-1
0.069943,-0.07768,-0.99452
0.13912,-0.15451,-0.97815
0.20677,-0.22964,-0.95106
0.27216,-0.30226,-0.91355
0.33457,-0.37157,-0.86603
0.39331,-0.43681,-0.80902
0.44774,-0.49726,-0.74314
0.49726,-0.55226,-0.66913
0.54134,-0.60122,-0.58779
0.57948,-0.64358,-0.5
0.61128,-0.6789,-0.40674
0.63638,-0.70677,-0.30902
0.65451,-0.72691,-0.20791
0.66547,-0.73907,-0.10453
0.66913,-0.74314,0
0.66547,-0.73907,0.10453
0.65451,-0.72691,0.20791
0.63638,-0.70677,0.30902
0.61128,-0.6789,0.40674
0.57948,-0.64358,0.5
0.54134,-0.60122,0.58779
0.49726,-0.55226,0.66913
0.44774,-0.49726,0.74314
0.39331,-0.43681,0.80902
0.33457,-0.37157,0.86603
0.27216,-0.30226,0.91355
0.20677,-0.22964,0.95106
0.13912,-0.15451,0.97815
0.069943,-0.07768,0.99452
0,0,1
0,0,-1
0.084565,-0.06144,-0.99452
0.1682,-0.12221,-0.97815
0.25,-0.18164,-0.95106
0.32906,-0.23907,-0.91355
0.40451,-0.29389,-0.86603
0.47553,-0.34549,-0.80902
0.54134,-0.39331,-0.74314
0.60122,-0.43681,-0.66913
0.65451,-0.47553,-0.58779
0.70063,-0.50904,-0.5
0.73907,-0.53697,-0.40674
0.76942,-0.55902,-0.30902
0.79134,-0.57494,-0.20791
0.80459,-0.58457,-0.10453
0.80902,-0.58779,0
0.80459,-0.58457,0.10453
0.79134,-0.57494,0.20791
0.76942,-0.55902,0.30902
0.73907,-0.53697,0.40674
0.70063,-0.50904,0.5
0.65451,-0.47553,0.58779
0.60122,-0.43681,0.66913
0.54134,-0.39331,0.74314
0.47553,-0.34549,0.80902
0.40451,-0.29389,0.86603
0.32906,-0.23907,0.91355
0.25,-0.18164,0.95106
0.1682,-0.12221,0.97815
0.084565,-0.06144,0.99452
0,0,1
0,0,-1
0.095492,-0.042516,-0.99452
0.18994,-0.084565,-0.97815
0.2823,-0.12569,-0.95106
0.37157,-0.16543,-0.91355
0.45677,-0.20337,-0.86603
0.53697,-0.23907,-0.80902
0.61128,-0.27216,-0.74314
0.6789,-0.30226,-0.66913
0.73907,-0.32906,-0.58779
0.79115,-0.35224,-0.5
0.83457,-0.37157,-0.40674
0.86883,-0.38683,-0.30902
0.89358,-0.39785,-0.20791
0.90854,-0.40451,-0.10453
0.91355,-0.40674,0
0.90854,-0.40451,0.10453
0.89358,-0.39785,0.20791
0.86883,-0.38683,0.30902
0.83457,-0.37157,0.40674
0.79115,-0.35224,0.5
0.73907,-0.32906,0.58779
0.6789,-0.30226,0.66913
0.61128,-0.27216,0.74314
0.53697,-0.23907,0.80902
0.45677,-0.20337,0.86603
0.37157,-0.16543,0.91355
0.2823,-0.12569,0.95106
0.18994,-0.084565,0.97815
0.095492,-0.042516,0.99452
0,0,1
0,0,-1
0.10224,-0.021733,-0.99452
0.20337,-0.043227,-0.97815
0.30226,-0.064248,-0.95106
0.39785,-0.084565,-0.91355
0.48907,-0.10396,-0.86603
0.57494,-0.12221,-0.80902
0.65451,-0.13912,-0.74314
0.72691,-0.15451,-0.66913
0.79134,-0.1682,-0.58779
0.8471,-0.18006,-0.5
0.89358,-0.18994,-0.40674
0.93027,-0.19774,-0.30902
0.95677,-0.20337,-0.20791
0.97279,-0.20677,-0.10453
0.97815,-0.20791,0
0.97279,-0.20677,0.10453
0.95677,-0.20337,0.20791
0.93027,-0.19774,0.30902
0.89358,-0.18994,0.40674
0.8471,-0.18006,0.5
0.79134,-0.1682,0.58779
0.72691,-0.15451,0.66913
0.65451,-0.13912,0.74314
0.57494,-0.12221,0.80902
0.48907,-0.10396,0.86603
0.39785,-0.084565,0.91355
0.30226,-0.064248,0.95106
0.20337,-0.043227,0.97815
0.10224,-0.021733,0.99452
0,0,1
0,0,-1
0.10453,0,-0.99452
0.20791,0,-0.97815
0.30902,0,-0.95106
0.40674,0,-0.91355
0.5,0,-0.86603
0.58779,0,-0.80902
0.66913,0,-0.74314
0.74314,0,-0.66913
0.80902,0,-0.58779
0.86603,0,-0.5
0.91355,0,-0.40674
0.95106,0,-0.30902
0.97815,0,-0.20791
0.99452,0,-0.10453
1,0,0
0.99452,0,0.10453
0.97815,0,0.20791
0.95106,0,0.30902
0.91355,0,0.40674
0.86603,0,0.5
0.80902,0,0.58779
0.74314,0,0.66913
0.66913,0,0.74314
0.58779,0,0.80902
0.5,0,0.86603
0.40674,0,0.91355
0.30902,0,0.95106
0.20791,0,0.97815
0.10453,0,0.99452
0,0,1
0,0,-1
0.10224,0.021733,-0.99452
0.20337,0.043227,-0.97815
0.30226,0.064248,-0.95106
0.39785,0.084565,-0.91355
0.48907,0.10396,-0.86603
0.57494,0.12221,-0.80902
0.65451,0.13912,-0.74314
0.72691,0.15451,-0.66913
0.79134,0.1682,-0.58779
0.8471,0.18006,-0.5
0.89358,0.18994,-0.40674
0.93027,0.19774,-0.30902
0.95677,0.20337,-0.20791
0.97279,0.20677,-0.10453
0.97815,0.20791,0
0.97279,0.20677,0.10453
0.95677,0.20337,0.20791
0.93027,0.19774,0.30902
0.89358,0.18994,0.40674
0.8471,0.18006,0.5
0.79134,0.1682,0.58779
0.72691,0.15451,0.66913
0.65451,0.13912,0.74314
0.57494,0.12221,0.80902
0.48907,0.10396,0.86603
0.39785,0.084565,0.91355
0.30226,0.064248,0.95106
0.20337,0.043227,0.97815
0.10224,0.021733,0.99452
0,0,1
0,0,-1
0.095492,0.042516,-0.99452
0.18994,0.084565,-0.97815
0.2823,0.12569,-0.95106
0.37157,0.16543,-0.91355
0.45677,0.20337,-0.86603
0.53697,0.23907,-0.80902
0.61128,0.27216,-0.74314
0.6789,0.30226,-0.66913
0.73907,0.32906,-0.58779
0.79115,0.35224,-0.5
0.83457,0.37157,-0.40674
0.86883,0.38683,-0.30902
0.89358,0.39785,-0.20791
0.90854,0.40451,-0.10453
0.91355,0.40674,0
0.90854,0.40451,0.10453
0.89358,0.39785,0.20791
0.86883,0.38683,0.30902
0.83457,0.37157,0.40674
0.79115,0.35224,0.5
0.73907,0.32906,0.58779
0.6789,0.30226,0.66913
0.61128,0.27216,0.74314
0.53697,0.23907,0.80902
0.45677,0.20337,0.86603
0.37157,0.16543,0.91355
0.2823,0.12569,0.95106
0.18994,0.084565,0.97815
0.095492,0.042516,0.99452
0,0,1
0,0,-1
0.084565,0.06144,-0.99452
0.1682,0.12221,-0.97815
0.25,0.18164,-0.95106
0.32906,0.23907,-0.91355
0.40451,0.29389,-0.86603
0.47553,0.34549,-0.80902
0.54134,0.39331,-0.74314
0.60122,0.43681,-0.66913
0.65451,0.47553,-0.58779
0.70063,0.50904,-0.5
0.73907,0.53697,-0.40674
0.76942,0.55902,-0.30902
0.79134,0.57494,-0.20791
0.80459,0.58457,-0.10453
0.80902,0.58779,0
0.80459,0.58457,0.10453
0.79134,0.57494,0.20791
0.76942,0.55902,0.30902
0.73907,0.53697,0.40674
0.70063,0.50904,0.5
0.65451,0.47553,0.58779
0.60122,0.43681,0.66913
0.54134,0.39331,0.74314
0.47553,0.34549,0.80902
0.40451,0.29389,0.86603
0.32906,0.23907,0.91355
0.25,0.18164,0.95106
0.1682,0.12221,0.97815
0.084565,0.06144,0.99452
0,0,1
0,0,-1
0.069943,0.07768,-0.99452
0.13912,0.15451,-0.97815
0.20677,0.22964,-0.95106
0.27216,0.30226,-0.91355
0.33457,0.37157,-0.86603
0.39331,0.43681,-0.80902
0.44774,0.49726,-0.74314
0.49726,0.55226,-0.66913
0.54134,0.60122,-0.58779
0.57948,0.64358,-0.5
0.61128,0.6789,-0.40674
0.63638,0.70677,-0.30902
0.65451,0.72691,-0.20791
0.66547,0.73907,-0.10453
0.66913,0.74314,0
0.66547,0.73907,0.10453
0.65451,0.72691,0.20791
0.63638,0.70677,0.30902
0.61128,0.6789,0.40674
0.57948,0.64358,0.5
0.54134,0.60122,0.58779
0.49726,0.55226,0.66913
0.44774,0.49726,0.74314
0.39331,0.43681,0.80902
0.33457,0.37157,0.86603
0.27216,0.30226,0.91355
0.20677,0.22964,0.95106
0.13912,0.15451,0.97815
0.069943,0.07768,0.99452
0,0,1
0,0,-1
0.052264,0.090524,-0.99452
0.10396,0.18006,-0.97815
0.15451,0.26762,-0.95106
0.20337,0.35224,-0.91355
0.25,0.43301,-0.86603
0.29389,0.50904,-0.80902
0.33457,0.57948,-0.74314
0.37157,0.64358,-0.66913
0.40451,0.70063,-0.58779
0.43301,0.75,-0.5
0.45677,0.79115,-0.40674
0.47553,0.82364,-0.30902
0.48907,0.8471,-0.20791
0.49726,0.86128,-0.10453
0.5,0.86603,0
0.49726,0.86128,0.10453
0.48907,0.8471,0.20791
0.47553,0.82364,0.30902
0.45677,0.79115,0.40674
0.43301,0.75,0.5
0.40451,0.70063,0.58779
0.37157,0.64358,0.66913
0.33457,0.57948,0.74314
0.29389,0.50904,0.80902
0.25,0.43301,0.86603
0.20337,0.35224,0.91355
0.15451,0.26762,0.95106
0.10396,0.18006,0.97815
0.052264,0.090524,0.99452
0,0,1
0,0,-1
0.032301,0.099412,-0.99452
0.064248,0.19774,-0.97815
0.095492,0.29389,-0.95106
0.12569,0.38683,-0.91355
0.15451,0.47553,-0.86603
0.18164,0.55902,-0.80902
0.20677,0.63638,-0.74314
0.22964,0.70677,-0.66913
0.25,0.76942,-0.58779
0.26762,0.82364,-0.5
0.2823,0.86883,-0.40674
0.29389,0.90451,-0.30902
0.30226,0.93027,-0.20791
0.30732,0.94585,-0.10453
0.30902,0.95106,0
0.30732,0.94585,0.10453
0.30226,0.93027,0.20791
0.29389,0.90451,0.30902
0.2823,0.86883,0.40674
0.26762,0.82364,0.5
0.25,0.76942,0.58779
0.22964,0.70677,0.66913
0.20677,0.63638,0.74314
0.18164,0.55902,0.80902
0.15451,0.47553,0.86603
0.12569,0.38683,0.91355
0.095492,0.29389,0.95106
0.064248,0.19774,0.97815
0.032301,0.099412,0.99452
0,0,1
0,0,-1
0.010926,0.10396,-0.99452
0.021733,0.20677,-0.97815
0.032301,0.30732,-0.95106
0.042516,0.40451,-0.91355
0.052264,0.49726,-0.86603
0.06144,0.58457,-0.80902
0.069943,0.66547,-0.74314
0.07768,0.73907,-0.66913
0.084565,0.80459,-0.58779
0.090524,0.86128,-0.5
0.095492,0.90854,-0.40674
0.099412,0.94585,-0.30902
0.10224,0.97279,-0.20791
0.10396,0.98907,-0.10453
0.10453,0.99452,0
0.10396,0.98907,0.10453
0.10224,0.97279,0.20791
0.099412,0.94585,0.30902
0.095492,0.90854,0.40674
0.090524,0.86128,0.5
0.084565,0.80459,0.58779
0.07768,0.73907,0.66913
0.069943,0.66547,0.74314
0.06144,0.58457,0.80902
0.052264,0.49726,0.86603
0.042516,0.40451,0.91355
0.032301,0.30732,0.95106
0.021733,0.20677,0.97815
0.010926,0.10396,0.99452
0,0,1
0,0,-1
-0.010926,0.10396,-0.99452
-0.021733,0.20677,-0.97815
-0.032301,0.30732,-0.95106
-0.042516,0.40451,-0.91355
-0.052264,0.49726,-0.86603
-0.06144,0.58457,-0.80902
-0.069943,0.66547,-0.74314
-0.07768,0.73907,-0.66913
-0.084565,0.80459,-0.58779
-0.090524,0.86128,-0.5
-0.095492,0.90854,-0.40674
-0.099412,0.94585,-0.30902
-0.10224,0.97279,-0.20791
-0.10396,0.98907,-0.10453
-0.10453,0.99452,0
-0.10396,0.98907,0.10453
-0.10224,0.97279,0.20791
-0.099412,0.94585,0.30902
-0.095492,0.90854,0.40674
-0.090524,0.86128,0.5
-0.084565,0.80459,0.58779
-0.07768,0.73907,0.66913
-0.069943,0.66547,0.74314
-0.06144,0.58457,0.80902
-0.052264,0.49726,0.86603
-0.042516,0.40451,0.91355
-0.032301,0.30732,0.95106
-0.021733,0.20677,0.97815
-0.010926,0.10396,0.99452
0,0,1
0,0,-1
-0.032301,0.099412,-0.99452
-0.064248,0.19774,-0.97815
-0.095492,0.29389,-0.95106
-0.12569,0.38683,-0.91355
-0.15451,0.47553,-0.86603
-0.18164,0.55902,-0.80902
-0.20677,0.63638,-0.74314
-0.22964,0.70677,-0.66913
-0.25,0.76942,-0.58779
-0.26762,0.82364,-0.5
-0.2823,0.86883,-0.40674
-0.29389,0.90451,-0.30902
-0.30226,0.93027,-0.20791
-0.30732,0.94585,-0.10453
-0.30902,0.95106,0
-0.30732,0.94585,0.10453
-0.30226,0.93027,0.20791
-0.29389,0.90451,0.30902
-0.2823,0.86883,0.40674
-0.26762,0.82364,0.5
-0.25,0.76942,0.58779
-0.22964,0.70677,0.66913
-0.20677,0.63638,0.74314
-0.18164,0.55902,0.80902
-0.15451,0.47553,0.86603
-0.12569,0.38683,0.91355
-0.095492,0.29389,0.95106
-0.064248,0.19774,0.97815
-0.032301,0.099412,0.99452
0,0,1
0,0,-1
-0.052264,0.090524,-0.99452
-0.10396,0.18006,-0.97815
-0.15451,0.26762,-0.95106
-0.20337,0.35224,-0.91355
-0.25,0.43301,-0.86603
-0.29389,0.50904,-0.80902
-0.33457,0.57948,-0.74314
-0.37157,0.64358,-0.66913
-0.40451,0.70063,-0.58779
-0.43301,0.75,-0.5
-0.45677,0.79115,-0.40674
-0.47553,0.82364,-0.30902
-0.48907,0.8471,-0.20791
-0.49726,0.86128,-0.10453
-0.5,0.86603,0
-0.49726,0.86128,0.10453
-0.48907,0.8471,0.20791
-0.47553,0.82364,0.30902
-0.45677,0.79115,0.40674
-0.43301,0.75,0.5
-0.40451,0.70063,0.58779
-0.37157,0.64358,0.66913
-0.33457,0.57948,0.74314
-0.29389,0.50904,0.80902
-0.25,0.43301,0.86603
-0.20337,0.35224,0.91355
-0.15451,0.26762,0.95106
-0.10396,0.18006,0.97815
-0.052264,0.090524,0.99452
0,0,1
0,0,-1
-0.069943,0.07768,-0.99452
-0.13912,0.15451,-0.97815
-0.20677,0.22964,-0.95106
-0.27216,0.30226,-0.91355
-0.33457,0.37157,-0.86603
-0.39331,0.43681,-0.80902
-0.44774,0.49726,-0.74314
-0.49726,0.55226,-0.66913
-0.54134,0.60122,-0.58779
-0.57948,0.64358,-0.5
-0.61128,0.6789,-0.40674
-0.63638,0.70677,-0.30902
-0.65451,0.72691,-0.20791
-0.66547,0.73907,-0.10453
-0.66913,0.74314,0
-0.66547,0.73907,0.10453
-0.65451,0.72691,0.20791
-0.63638,0.70677,0.30902
-0.61128,0.6789,0.40674
-0.57948,0.64358,0.5
-0.54134,0.60122,0.58779
-0.49726,0.55226,0.66913
-0.44774,0.49726,0.74314
-0.39331,0.43681,0.80902
-0.33457,0.37157,0.86603
-0.27216,0.30226,0.91355
-0.20677,0.22964,0.95106
-0.13912,0.15451,0.97815
-0.069943,0.07768,0.99452
0,0,1
0,0,-1
-0.084565,0.06144,-0.99452
-0.1682,0.12221,-0.97815
-0.25,0.18164,-0.95106
-0.32906,0.23907,-0.91355
-0.40451,0.29389,-0.86603
-0.47553,0.34549,-0.80902
-0.54134,0.39331,-0.74314
-0.60122,0.43681,-0.66913
-0.65451,0.47553,-0.58779
-0.70063,0.50904,-0.5
-0.73907,0.53697,-0.40674
-0.76942,0.55902,-0.30902
-0.79134,0.57494,-0.20791
-0.80459,0.58457,-0.10453
-0.80902,0.58779,0
-0.80459,0.58457,0.10453
-0.79134,0.57494,0.20791
-0.76942,0.55902,0.30902
-0.73907,0.53697,0.40674
-0.70063,0.50904,0.5
-0.65451,0.47553,0.58779
-0.60122,0.43681,0.66913
-0.54134,0.39331,0.74314
-0.47553,0.34549,0.80902
-0.40451,0.29389,0.86603
-0.32906,0.23907,0.91355
-0.25,0.18164,0.95106
-0.1682,0.12221,0.97815
-0.084565,0.06144,0.99452
0,0,1
0,0,-1
-0.095492,0.042516,-0.99452
-0.18994,0.084565,-0.97815
-0.2823,0.12569,-0.95106
-0.37157,0.16543,-0.91355
-0.45677,0.20337,-0.86603
-0.53697,0.23907,-0.80902
-0.61128,0.27216,-0.74314
-0.6789,0.30226,-0.66913
-0.73907,0.32906,-0.58779
-0.79115,0.35224,-0.5
-0.83457,0.37157,-0.40674
-0.86883,0.38683,-0.30902
-0.89358,0.39785,-0.20791
-0.90854,0.40451,-0.10453
-0.91355,0.40674,0
-0.90854,0.40451,0.10453
-0.89358,0.39785,0.20791
-0.86883,0.38683,0.30902
-0.83457,0.37157,0.40674
-0.79115,0.35224,0.5
-0.73907,0.32906,0.58779
-0.6789,0.30226,0.66913
-0.61128,0.27216,0.74314
-0.53697,0.23907,0.80902
-0.45677,0.20337,0.86603
-0.37157,0.16543,0.91355
-0.2823,0.12569,0.95106
-0.18994,0.084565,0.97815
-0.095492,0.042516,0.99452
0,0,1
0,0,-1
-0.10224,0.021733,-0.99452
-0.20337,0.043227,-0.97815
-0.30226,0.064248,-0.95106
-0.39785,0.084565,-0.91355
-0.48907,0.10396,-0.86603
-0.57494,0.12221,-0.80902
-0.65451,0.13912,-0.74314
-0.72691,0.15451,-0.66913
-0.79134,0.1682,-0.58779
-0.8471,0.18006,-0.5
-0.89358,0.18994,-0.40674
-0.93027,0.19774,-0.30902
-0.95677,0.20337,-0.20791
-0.97279,0.20677,-0.10453
-0.97815,0.20791,0
-0.97279,0.20677,0.10453
-0.95677,0.20337,0.20791
-0.93027,0.19774,0.30902
-0.89358,0.18994,0.40674
-0.8471,0.18006,0.5
-0.79134,0.1682,0.58779
-0.72691,0.15451,0.66913
-0.65451,0.13912,0.74314
-0.57494,0.12221,0.80902
-0.48907,0.10396,0.86603
-0.39785,0.084565,0.91355
-0.30226,0.064248,0.95106
-0.20337,0.043227,0.97815
-0.10224,0.021733,0.99452
0,0,1
0,0,-1
-0.10453,0,-0.99452
-0.20791,0,-0.97815
-0.30902,0,-0.95106
-0.40674,0,-0.91355
-0.5,0,-0.86603
-0.58779,0,-0.80902
-0.66913,0,-0.74314
-0.74314,0,-0.66913
-0.80902,0,-0.58779
-0.86603,0,-0.5
-0.91355,0,-0.40674
-0.95106,0,-0.30902
-0.97815,0,-0.20791
-0.99452,0,-0.10453
-1,0,0
-0.99452,0,0.10453
-0.97815,0,0.20791
-0.95106,0,0.30902
-0.91355,0,0.40674
-0.86603,0,0.5
-0.80902,0,0.58779
-0.74314,0,0.66913
-0.66913,0,0.74314
-0.58779,0,0.80902
-0.5,0,0.86603
-0.40674,0,0.91355
-0.30902,0,0.95106
-0.20791,0,0.97815
-0.10453,0,0.99452
0,0,1


==> pics/figure2/data-sphereFit_control.dat <==
x y z
-0.73704 -0.48626 -0.46939
-0.69302 -0.57676 -0.43252
-0.64145 -0.66027 -0.39061
-0.63027 -0.70191 -0.33179
-0.61574 -0.73981 -0.27121
-0.64502 -0.73861 -0.19596
-0.64224 -0.75695 -0.1206
-0.63559 -0.77074 -0.044507
-0.59516 -0.80304 0.030098
-0.53383 -0.83854 0.10899
-0.4665 -0.86461 0.18665
-0.37713 -0.88713 0.26603
-0.36209 -0.87415 0.32364
-0.34571 -0.85793 0.38004
-0.40651 -0.81357 0.41575
-0.36398 -0.81398 0.45272
-0.32029 -0.8118 0.48826
-0.16806 -0.83991 0.51606
-0.12671 -0.82301 0.55371
-0.084931 -0.8033 0.58948
-0.15638 -0.75071 0.64186
-0.13958 -0.69362 0.70669
-0.1217 -0.63116 0.76604
-0.014828 -0.5593 0.82884
0.036268 -0.50386 0.86302
0.087116 -0.44498 0.89129
0.080758 -0.41335 0.90698
0.073792 -0.38084 0.92169


==> pics/figure2/data-sphereFit_curve.dat <==
x y z
-0.73704 -0.48626 -0.46939
-0.73596 -0.48879 -0.46846
-0.73487 -0.49131 -0.46753
-0.73378 -0.49382 -0.46659
-0.73268 -0.49633 -0.46565
-0.73158 -0.49884 -0.46471
-0.73047 -0.50134 -0.46376
-0.72936 -0.50383 -0.46281
-0.72824 -0.50632 -0.46185
-0.72711 -0.50881 -0.46089
-0.72599 -0.51128 -0.45992
-0.72486 -0.51376 -0.45895
-0.72372 -0.51622 -0.45798
-0.72258 -0.51868 -0.457
-0.72144 -0.52113 -0.45601
-0.72029 -0.52358 -0.45502
-0.71915 -0.52601 -0.45403
-0.71799 -0.52844 -0.45303
-0.71684 -0.53087 -0.45202
-0.71568 -0.53328 -0.45101
-0.71452 -0.53569 -0.44999
-0.71336 -0.53809 -0.44897
-0.7122 -0.54048 -0.44795
-0.71104 -0.54286 -0.44691
-0.70987 -0.54523 -0.44588
-0.7087 -0.5476 -0.44483
-0.70754 -0.54995 -0.44379
-0.70637 -0.5523 -0.44273
-0.7052 -0.55463 -0.44167
-0.70403 -0.55696 -0.44061
-0.70286 -0.55928 -0.43954
-0.70169 -0.56159 -0.43846
-0.70052 -0.56388 -0.43738
-0.69936 -0.56617 -0.43629
-0.69819 -0.56845 -0.4352
-0.69702 -0.57071 -0.4341
-0.69586 -0.57297 -0.433
-0.6947 -0.57521 -0.43189
-0.69354 -0.57745 -0.43077
-0.69238 -0.57967 -0.42965
-0.69122 -0.58188 -0.42852
-0.69007 -0.58408 -0.42738
-0.68892 -0.58627 -0.42624
-0.68777 -0.58845 -0.4251
-0.68662 -0.59061 -0.42394
-0.68548 -0.59276 -0.42279
-0.68434 -0.5949 -0.42162
-0.68321 -0.59703 -0.42045
-0.68208 -0.59915 -0.41927
-0.68096 -0.60125 -0.41809
-0.67983 -0.60334 -0.4169
-0.67872 -0.60542 -0.41571
-0.67761 -0.60748 -0.4145
-0.6765 -0.60953 -0.4133
-0.6754 -0.61157 -0.41208
-0.67431 -0.61359 -0.41086
-0.67322 -0.6156 -0.40964
-0.67214 -0.6176 -0.4084
-0.67107 -0.61959 -0.40716
-0.67 -0.62155 -0.40592
-0.66894 -0.62351 -0.40467
-0.66789 -0.62545 -0.40341
-0.66684 -0.62738 -0.40214
-0.6658 -0.62929 -0.40087
-0.66477 -0.63119 -0.39959
-0.66375 -0.63307 -0.39831
-0.66274 -0.63494 -0.39702
-0.66174 -0.63679 -0.39572
-0.66074 -0.63863 -0.39442
-0.65976 -0.64046 -0.39311
-0.65878 -0.64227 -0.39179
-0.65782 -0.64406 -0.39047
-0.65686 -0.64584 -0.38914
-0.65592 -0.6476 -0.3878
-0.65498 -0.64934 -0.38646
-0.65406 -0.65108 -0.38511
-0.65315 -0.65279 -0.38375
-0.65225 -0.65449 -0.38239
-0.65136 -0.65617 -0.38102
-0.65048 -0.65784 -0.37964
-0.64962 -0.65949 -0.37825
-0.64876 -0.66112 -0.37686
-0.64792 -0.66274 -0.37546
-0.6471 -0.66434 -0.37406
-0.64628 -0.66592 -0.37265
-0.64548 -0.66749 -0.37123
-0.6447 -0.66904 -0.3698
-0.64392 -0.67057 -0.36837
-0.64317 -0.67209 -0.36693
-0.64242 -0.67358 -0.36548
-0.64169 -0.67506 -0.36403
-0.64098 -0.67653 -0.36257
-0.64028 -0.67797 -0.3611
-0.6396 -0.6794 -0.35962
-0.63893 -0.68081 -0.35814
-0.63828 -0.6822 -0.35665
-0.63765 -0.68357 -0.35515
-0.63703 -0.68493 -0.35365
-0.63643 -0.68626 -0.35214
-0.63585 -0.68758 -0.35062
-0.63528 -0.68888 -0.34909
-0.63473 -0.69016 -0.34756
-0.6342 -0.69142 -0.34601
-0.63369 -0.69266 -0.34447
-0.63319 -0.69389 -0.34291
-0.63272 -0.69509 -0.34134
-0.63226 -0.69628 -0.33977
-0.63182 -0.69744 -0.33819
-0.63141 -0.69859 -0.3366
-0.63101 -0.69971 -0.33501
-0.63063 -0.70082 -0.3334
-0.63027 -0.70191 -0.33179
-0.62993 -0.70297 -0.33017
-0.62962 -0.70402 -0.32855
-0.62932 -0.70504 -0.32691
-0.62904 -0.70605 -0.32527
-0.62878 -0.70704 -0.32362
-0.62854 -0.70801 -0.32197
-0.62832 -0.70896 -0.3203
-0.62812 -0.70989 -0.31863
-0.62793 -0.7108 -0.31695
-0.62776 -0.7117 -0.31527
-0.62761 -0.71258 -0.31357
-0.62748 -0.71344 -0.31188
-0.62736 -0.71429 -0.31017
-0.62726 -0.71512 -0.30846
-0.62718 -0.71593 -0.30674
-0.62711 -0.71673 -0.30501
-0.62705 -0.71751 -0.30328
-0.62701 -0.71828 -0.30154
-0.62699 -0.71903 -0.2998
-0.62698 -0.71977 -0.29805
-0.62698 -0.72049 -0.29629
-0.627 -0.7212 -0.29453
-0.62703 -0.72189 -0.29276
-0.62707 -0.72257 -0.29098
-0.62713 -0.72324 -0.2892
-0.6272 -0.72389 -0.28741
-0.62728 -0.72453 -0.28562
-0.62737 -0.72516 -0.28382
-0.62747 -0.72577 -0.28202
-0.62759 -0.72638 -0.28021
-0.62771 -0.72697 -0.27839
-0.62784 -0.72754 -0.27657
-0.62799 -0.72811 -0.27474
-0.62814 -0.72867 -0.27291
-0.62831 -0.72921 -0.27107
-0.62848 -0.72975 -0.26923
-0.62866 -0.73027 -0.26738
-0.62885 -0.73078 -0.26553
-0.62905 -0.73128 -0.26367
-0.62925 -0.73178 -0.26181
-0.62946 -0.73226 -0.25994
-0.62968 -0.73274 -0.25807
-0.62991 -0.7332 -0.25619
-0.63014 -0.73366 -0.25431
-0.63038 -0.7341 -0.25242
-0.63062 -0.73454 -0.25053
-0.63087 -0.73498 -0.24863
-0.63112 -0.7354 -0.24673
-0.63138 -0.73581 -0.24482
-0.63164 -0.73622 -0.24291
-0.63191 -0.73662 -0.24099
-0.63218 -0.73702 -0.23908
-0.63245 -0.73741 -0.23715
-0.63272 -0.73779 -0.23522
-0.633 -0.73816 -0.23329
-0.63328 -0.73853 -0.23135
-0.63357 -0.73889 -0.22941
-0.63385 -0.73925 -0.22747
-0.63413 -0.7396 -0.22552
-0.63442 -0.73995 -0.22357
-0.63471 -0.74029 -0.22161
-0.63499 -0.74063 -0.21965
-0.63528 -0.74097 -0.21769
-0.63557 -0.7413 -0.21572
-0.63585 -0.74162 -0.21375
-0.63613 -0.74195 -0.21178
-0.63642 -0.74227 -0.2098
-0.6367 -0.74258 -0.20782
-0.63698 -0.7429 -0.20583
-0.63725 -0.74321 -0.20385
-0.63753 -0.74352 -0.20186
-0.6378 -0.74382 -0.19986
-0.63806 -0.74413 -0.19787
-0.63833 -0.74443 -0.19587
-0.63858 -0.74473 -0.19386
-0.63884 -0.74503 -0.19186
-0.63909 -0.74533 -0.18985
-0.63933 -0.74563 -0.18784
-0.63957 -0.74593 -0.18583
-0.6398 -0.74623 -0.18381
-0.64003 -0.74653 -0.1818
-0.64025 -0.74683 -0.17978
-0.64046 -0.74713 -0.17775
-0.64067 -0.74744 -0.17573
-0.64087 -0.74774 -0.1737
-0.64106 -0.74805 -0.17168
-0.64124 -0.74835 -0.16965
-0.64141 -0.74866 -0.16762
-0.64158 -0.74897 -0.16558
-0.64173 -0.74929 -0.16355
-0.64188 -0.7496 -0.16151
-0.64202 -0.74992 -0.15947
-0.64214 -0.75025 -0.15743
-0.64226 -0.75057 -0.15539
-0.64236 -0.7509 -0.15335
-0.64245 -0.75124 -0.15131
-0.64253 -0.75158 -0.14927
-0.6426 -0.75192 -0.14722
-0.64266 -0.75227 -0.14518
-0.6427 -0.75263 -0.14313
-0.64273 -0.75299 -0.14108
-0.64275 -0.75335 -0.13904
-0.64275 -0.75373 -0.13699
-0.64274 -0.7541 -0.13494
-0.64272 -0.75449 -0.13289
-0.64268 -0.75488 -0.13084
-0.64262 -0.75528 -0.12879
-0.64255 -0.75569 -0.12674
-0.64246 -0.7561 -0.12469
-0.64236 -0.75652 -0.12265
-0.64224 -0.75695 -0.1206
-0.64211 -0.75739 -0.11855
-0.64195 -0.75784 -0.1165
-0.64178 -0.7583 -0.11445
-0.6416 -0.75876 -0.1124
-0.6414 -0.75923 -0.11036
-0.64118 -0.75971 -0.10831
-0.64094 -0.7602 -0.10626
-0.64069 -0.7607 -0.10421
-0.64042 -0.7612 -0.10217
-0.64013 -0.76171 -0.10012
-0.63983 -0.76223 -0.098073
-0.63951 -0.76276 -0.096026
-0.63918 -0.76329 -0.093979
-0.63883 -0.76384 -0.091933
-0.63846 -0.76439 -0.089886
-0.63808 -0.76494 -0.087839
-0.63768 -0.76551 -0.085793
-0.63726 -0.76608 -0.083746
-0.63683 -0.76666 -0.081699
-0.63639 -0.76725 -0.079653
-0.63592 -0.76784 -0.077606
-0.63545 -0.76844 -0.075559
-0.63495 -0.76905 -0.073512
-0.63444 -0.76966 -0.071465
-0.63391 -0.77028 -0.069418
-0.63337 -0.77091 -0.067371
-0.63282 -0.77154 -0.065323
-0.63224 -0.77218 -0.063276
-0.63165 -0.77283 -0.061228
-0.63105 -0.77348 -0.05918
-0.63043 -0.77414 -0.057132
-0.6298 -0.77481 -0.055084
-0.62915 -0.77548 -0.053035
-0.62848 -0.77615 -0.050986
-0.6278 -0.77684 -0.048937
-0.6271 -0.77753 -0.046887
-0.62639 -0.77822 -0.044837
-0.62566 -0.77892 -0.042787
-0.62492 -0.77963 -0.040736
-0.62416 -0.78034 -0.038685
-0.62339 -0.78105 -0.036634
-0.6226 -0.78178 -0.034582
-0.6218 -0.7825 -0.03253
-0.62098 -0.78323 -0.030477
-0.62015 -0.78397 -0.028424
-0.6193 -0.78471 -0.02637
-0.61843 -0.78546 -0.024316
-0.61756 -0.78621 -0.022261
-0.61666 -0.78697 -0.020206
-0.61576 -0.78773 -0.01815
-0.61483 -0.78849 -0.016093
-0.6139 -0.78926 -0.014036
-0.61294 -0.79004 -0.011979
-0.61198 -0.79081 -0.0099202
-0.61099 -0.7916 -0.0078612
-0.61 -0.79238 -0.0058015
-0.60899 -0.79317 -0.0037411
-0.60796 -0.79397 -0.0016799
-0.60692 -0.79476 0.00038198
-0.60587 -0.79556 0.0024446
-0.6048 -0.79637 0.004508
-0.60371 -0.79717 0.0065722
-0.60262 -0.79799 0.0086373
-0.6015 -0.7988 0.010703
-0.60038 -0.79962 0.01277
-0.59923 -0.80044 0.014837
-0.59808 -0.80126 0.016906
-0.59691 -0.80208 0.018975
-0.59573 -0.80291 0.021045
-0.59453 -0.80374 0.023116
-0.59332 -0.80457 0.025189
-0.59209 -0.80541 0.027262
-0.59085 -0.80625 0.029336
-0.5896 -0.80709 0.031411
-0.58833 -0.80793 0.033487
-0.58705 -0.80877 0.035564
-0.58575 -0.80962 0.037642
-0.58444 -0.81046 0.039721
-0.58312 -0.81131 0.041801
-0.58178 -0.81216 0.043882
-0.58043 -0.81301 0.045964
-0.57907 -0.81386 0.048048
-0.57769 -0.81471 0.050132
-0.5763 -0.81557 0.052218
-0.5749 -0.81642 0.054305
-0.57348 -0.81728 0.056393
-0.57205 -0.81813 0.058482
-0.5706 -0.81899 0.060572
-0.56915 -0.81984 0.062663
-0.56768 -0.8207 0.064756
-0.56619 -0.82156 0.06685
-0.5647 -0.82241 0.068945
-0.56319 -0.82327 0.071041
-0.56166 -0.82413 0.073138
-0.56013 -0.82498 0.075237
-0.55858 -0.82584 0.077336
-0.55702 -0.82669 0.079438
-0.55544 -0.82755 0.08154
-0.55385 -0.8284 0.083643
-0.55225 -0.82925 0.085748
-0.55064 -0.83011 0.087854
-0.54902 -0.83096 0.089962
-0.54738 -0.83181 0.09207
-0.54573 -0.83265 0.09418
-0.54407 -0.8335 0.096291
-0.54239 -0.83434 0.098404
-0.5407 -0.83519 0.10052
-0.539 -0.83603 0.10263
-0.53729 -0.83687 0.10475
-0.53557 -0.8377 0.10687
-0.53383 -0.83854 0.10899
-0.53208 -0.83937 0.11111
-0.53032 -0.8402 0.11323
-0.52855 -0.84103 0.11535
-0.52677 -0.84185 0.11747
-0.52498 -0.84267 0.1196
-0.52318 -0.84349 0.12172
-0.52136 -0.8443 0.12384
-0.51954 -0.84511 0.12597
-0.51771 -0.84591 0.1281
-0.51587 -0.84671 0.13022
-0.51402 -0.8475 0.13235
-0.51217 -0.84829 0.13447
-0.51031 -0.84908 0.1366
-0.50844 -0.84985 0.13872
-0.50656 -0.85062 0.14084
-0.50468 -0.85139 0.14297
-0.50279 -0.85215 0.14509
-0.50089 -0.8529 0.14721
-0.49899 -0.85364 0.14933
-0.49709 -0.85438 0.15145
-0.49518 -0.85511 0.15356
-0.49327 -0.85583 0.15568
-0.49135 -0.85655 0.15779
-0.48943 -0.85725 0.1599
-0.48751 -0.85795 0.16201
-0.48559 -0.85864 0.16412
-0.48367 -0.85932 0.16622
-0.48174 -0.86 0.16833
-0.47981 -0.86066 0.17043
-0.47789 -0.86131 0.17252
-0.47596 -0.86196 0.17462
-0.47403 -0.86259 0.17671
-0.47211 -0.86322 0.1788
-0.47018 -0.86383 0.18088
-0.46826 -0.86444 0.18297
-0.46634 -0.86503 0.18505
-0.46443 -0.86562 0.18712
-0.46251 -0.86619 0.18919
-0.4606 -0.86676 0.19126
-0.45869 -0.86731 0.19332
-0.45679 -0.86785 0.19538
-0.45489 -0.86838 0.19744
-0.453 -0.8689 0.19949
-0.45112 -0.86941 0.20154
-0.44924 -0.86991 0.20358
-0.44736 -0.8704 0.20562
-0.4455 -0.87087 0.20765
-0.44364 -0.87133 0.20968
-0.44179 -0.87178 0.2117
-0.43995 -0.87222 0.21372
-0.43811 -0.87265 0.21573
-0.43629 -0.87306 0.21774
-0.43448 -0.87347 0.21974
-0.43267 -0.87386 0.22174
-0.43088 -0.87424 0.22373
-0.4291 -0.8746 0.22571
-0.42733 -0.87495 0.22769
-0.42557 -0.87529 0.22967
-0.42383 -0.87562 0.23163
-0.4221 -0.87594 0.2336
-0.42038 -0.87624 0.23555
-0.41868 -0.87653 0.2375
-0.41699 -0.87681 0.23944
-0.41531 -0.87707 0.24138
-0.41365 -0.87732 0.24331
-0.41201 -0.87756 0.24523
-0.41038 -0.87778 0.24715
-0.40877 -0.878 0.24906
-0.40718 -0.87819 0.25096
-0.4056 -0.87838 0.25285
-0.40405 -0.87855 0.25474
-0.40251 -0.87871 0.25662
-0.40099 -0.87885 0.2585
-0.39949 -0.87899 0.26036
-0.39801 -0.87911 0.26222
-0.39655 -0.87921 0.26407
-0.39512 -0.8793 0.26592
-0.3937 -0.87938 0.26775
-0.39231 -0.87944 0.26958
-0.39093 -0.87949 0.2714
-0.38958 -0.87953 0.27322
-0.38826 -0.87956 0.27502
-0.38696 -0.87957 0.27682
-0.38568 -0.87956 0.27861
-0.38443 -0.87954 0.28039
-0.3832 -0.87951 0.28216
-0.382 -0.87947 0.28393
-0.38082 -0.87941 0.28568
-0.37967 -0.87934 0.28743
-0.37855 -0.87925 0.28917
-0.37746 -0.87915 0.2909
-0.37639 -0.87903 0.29263
-0.37535 -0.8789 0.29434
-0.37435 -0.87876 0.29605
-0.37337 -0.87861 0.29774
-0.37242 -0.87843 0.29943
-0.3715 -0.87825 0.30111
-0.37061 -0.87805 0.30278
-0.36975 -0.87784 0.30444
-0.36893 -0.87761 0.30609
-0.36814 -0.87737 0.30773
-0.36738 -0.87711 0.30937
-0.36665 -0.87684 0.31099
-0.36596 -0.87656 0.3126
-0.3653 -0.87626 0.31421
-0.36468 -0.87594 0.3158
-0.36409 -0.87562 0.31739
-0.36354 -0.87527 0.31897
-0.36302 -0.87491 0.32053
-0.36254 -0.87454 0.32209
-0.36209 -0.87415 0.32364
-0.36169 -0.87375 0.32517
-0.36132 -0.87334 0.3267
-0.36099 -0.87291 0.32822
-0.36069 -0.87246 0.32972
-0.36042 -0.872 0.33122
-0.36019 -0.87153 0.33271
-0.35999 -0.87105 0.33419
-0.35983 -0.87055 0.33566
-0.35969 -0.87004 0.33712
-0.35959 -0.86952 0.33857
-0.35951 -0.86899 0.34001
-0.35946 -0.86845 0.34144
-0.35944 -0.8679 0.34286
-0.35945 -0.86733 0.34428
-0.35949 -0.86676 0.34568
-0.35955 -0.86618 0.34708
-0.35963 -0.86559 0.34847
-0.35974 -0.86498 0.34985
-0.35987 -0.86437 0.35122
-0.36002 -0.86376 0.35258
-0.3602 -0.86313 0.35393
-0.36039 -0.86249 0.35528
-0.36061 -0.86185 0.35661
-0.36084 -0.8612 0.35794
-0.36109 -0.86055 0.35926
-0.36136 -0.85989 0.36058
-0.36165 -0.85922 0.36188
-0.36195 -0.85854 0.36318
-0.36226 -0.85786 0.36447
-0.36259 -0.85718 0.36575
-0.36294 -0.85649 0.36702
-0.3633 -0.85579 0.36829
-0.36366 -0.85509 0.36955
-0.36404 -0.85439 0.3708
-0.36443 -0.85368 0.37204
-0.36483 -0.85297 0.37328
-0.36524 -0.85226 0.37451
-0.36565 -0.85154 0.37573
-0.36607 -0.85083 0.37694
-0.3665 -0.8501 0.37815
-0.36694 -0.84938 0.37935
-0.36737 -0.84866 0.38055
-0.36782 -0.84793 0.38174
-0.36826 -0.84721 0.38292
-0.36871 -0.84648 0.38409
-0.36916 -0.84575 0.38526
-0.3696 -0.84503 0.38642
-0.37005 -0.8443 0.38758
-0.3705 -0.84357 0.38873
-0.37095 -0.84285 0.38988
-0.37139 -0.84213 0.39101
-0.37183 -0.8414 0.39215
-0.37227 -0.84069 0.39327
-0.3727 -0.83997 0.39439
-0.37313 -0.83925 0.39551
-0.37355 -0.83854 0.39662
-0.37396 -0.83784 0.39773
-0.37436 -0.83713 0.39883
-0.37476 -0.83643 0.39992
-0.37515 -0.83574 0.40101
-0.37552 -0.83504 0.4021
-0.37589 -0.83436 0.40318
-0.37624 -0.83368 0.40426
-0.37658 -0.833 0.40533
-0.37691 -0.83234 0.40639
-0.37722 -0.83167 0.40746
-0.37752 -0.83102 0.40852
-0.3778 -0.83037 0.40957
-0.37807 -0.82973 0.41062
-0.37832 -0.8291 0.41167
-0.37855 -0.82847 0.41271
-0.37876 -0.82786 0.41376
-0.37895 -0.82725 0.41479
-0.37913 -0.82665 0.41583
-0.37928 -0.82606 0.41686
-0.37941 -0.82548 0.41788
-0.37951 -0.82492 0.41891
-0.3796 -0.82436 0.41993
-0.37966 -0.82381 0.42095
-0.37969 -0.82327 0.42196
-0.3797 -0.82275 0.42298
-0.37968 -0.82224 0.42399
-0.37963 -0.82174 0.425
-0.37956 -0.82125 0.42601
-0.37946 -0.82078 0.42701
-0.37932 -0.82031 0.42801
-0.37916 -0.81987 0.42902
-0.37897 -0.81943 0.43002
-0.37874 -0.81901 0.43101
-0.37848 -0.81861 0.43201
-0.37819 -0.81822 0.43301
-0.37786 -0.81784 0.434
-0.3775 -0.81748 0.43499
-0.3771 -0.81714 0.43598
-0.37666 -0.81681 0.43697
-0.37619 -0.8165 0.43796
-0.37567 -0.81621 0.43895
-0.37512 -0.81593 0.43994
-0.37453 -0.81567 0.44093
-0.3739 -0.81542 0.44191
-0.37322 -0.8152 0.4429
-0.3725 -0.81499 0.44388
-0.37174 -0.8148 0.44487
-0.37094 -0.81463 0.44585
-0.37009 -0.81448 0.44683
-0.36919 -0.81435 0.44782
-0.36824 -0.81423 0.4488
-0.36725 -0.81414 0.44978
-0.36621 -0.81407 0.45076
-0.36512 -0.81401 0.45174
-0.36398 -0.81398 0.45272
-0.36279 -0.81396 0.4537
-0.36155 -0.81397 0.45468
-0.36026 -0.81399 0.45566
-0.35892 -0.81404 0.45664
-0.35753 -0.8141 0.45762
-0.3561 -0.81418 0.4586
-0.35462 -0.81427 0.45957
-0.35309 -0.81439 0.46055
-0.35152 -0.81451 0.46152
-0.34991 -0.81466 0.46249
-0.34825 -0.81481 0.46347
-0.34656 -0.81498 0.46444
-0.34482 -0.81517 0.46541
-0.34304 -0.81536 0.46637
-0.34122 -0.81557 0.46734
-0.33937 -0.81579 0.46831
-0.33748 -0.81602 0.46927
-0.33555 -0.81627 0.47023
-0.33358 -0.81652 0.47119
-0.33158 -0.81678 0.47215
-0.32955 -0.81705 0.47311
-0.32749 -0.81732 0.47406
-0.32539 -0.81761 0.47502
-0.32326 -0.8179 0.47597
-0.3211 -0.8182 0.47692
-0.31892 -0.8185 0.47786
-0.3167 -0.81881 0.47881
-0.31446 -0.81912 0.47975
-0.31219 -0.81944 0.48069
-0.30989 -0.81976 0.48163
-0.30757 -0.82008 0.48256
-0.30523 -0.82041 0.4835
-0.30286 -0.82074 0.48443
-0.30047 -0.82107 0.48535
-0.29806 -0.8214 0.48628
-0.29563 -0.82173 0.4872
-0.29318 -0.82206 0.48812
-0.29071 -0.82239 0.48904
-0.28823 -0.82272 0.48996
-0.28573 -0.82305 0.49087
-0.28321 -0.82338 0.49178
-0.28068 -0.8237 0.49269
-0.27813 -0.82402 0.49359
-0.27557 -0.82434 0.49449
-0.273 -0.82465 0.49539
-0.27042 -0.82497 0.49629
-0.26783 -0.82527 0.49718
-0.26523 -0.82557 0.49808
-0.26262 -0.82587 0.49897
-0.26001 -0.82616 0.49985
-0.25739 -0.82645 0.50074
-0.25476 -0.82673 0.50162
-0.25213 -0.827 0.5025
-0.2495 -0.82726 0.50338
-0.24686 -0.82752 0.50425
-0.24423 -0.82777 0.50512
-0.24159 -0.82801 0.50599
-0.23896 -0.82825 0.50686
-0.23632 -0.82847 0.50773
-0.23369 -0.82869 0.50859
-0.23106 -0.82889 0.50946
-0.22844 -0.82909 0.51032
-0.22582 -0.82928 0.51118
-0.22321 -0.82945 0.51204
-0.22061 -0.82962 0.51289
-0.21802 -0.82978 0.51375
-0.21543 -0.82992 0.5146
-0.21286 -0.83006 0.51546
-0.2103 -0.83018 0.51631
-0.20775 -0.83029 0.51716
-0.20521 -0.83039 0.51801
-0.20269 -0.83048 0.51886
-0.20019 -0.83056 0.51971
-0.1977 -0.83062 0.52056
-0.19523 -0.83067 0.52141
-0.19278 -0.83071 0.52226
-0.19034 -0.83074 0.52311
-0.18793 -0.83075 0.52396
-0.18554 -0.83075 0.52481
-0.18318 -0.83074 0.52567
-0.18083 -0.83071 0.52652
-0.17852 -0.83067 0.52737
-0.17622 -0.83061 0.52823
-0.17396 -0.83054 0.52909
-0.17172 -0.83046 0.52995
-0.16951 -0.83036 0.53081
-0.16734 -0.83025 0.53168
-0.16519 -0.83013 0.53254
-0.16307 -0.82999 0.53341
-0.16099 -0.82983 0.53429
-0.15894 -0.82966 0.53516
-0.15693 -0.82948 0.53604
-0.15495 -0.82928 0.53692
-0.15301 -0.82906 0.53781
-0.15111 -0.82883 0.5387
-0.14925 -0.82859 0.5396
-0.14743 -0.82833 0.5405
-0.14565 -0.82805 0.5414
-0.14391 -0.82776 0.54231
-0.14221 -0.82745 0.54323
-0.14056 -0.82713 0.54415
-0.13895 -0.82679 0.54508
-0.1374 -0.82644 0.54601
-0.13588 -0.82607 0.54695
-0.13442 -0.82568 0.54789
-0.13301 -0.82527 0.54885
-0.13164 -0.82485 0.5498
-0.13033 -0.82442 0.55077
-0.12907 -0.82397 0.55174
-0.12786 -0.8235 0.55273
-0.12671 -0.82301 0.55371
-0.12562 -0.82251 0.55471
-0.12457 -0.82199 0.55572
-0.12359 -0.82145 0.55673
-0.12265 -0.8209 0.55775
-0.12177 -0.82033 0.55878
-0.12094 -0.81974 0.55982
-0.12015 -0.81915 0.56086
-0.11942 -0.81853 0.56191
-0.11874 -0.8179 0.56297
-0.1181 -0.81726 0.56404
-0.11751 -0.8166 0.56512
-0.11696 -0.81592 0.56621
-0.11646 -0.81523 0.5673
-0.11601 -0.81453 0.5684
-0.11559 -0.81382 0.56951
-0.11522 -0.81309 0.57063
-0.11489 -0.81234 0.57175
-0.1146 -0.81158 0.57289
-0.11435 -0.81081 0.57403
-0.11414 -0.81003 0.57518
-0.11396 -0.80923 0.57633
-0.11383 -0.80842 0.5775
-0.11372 -0.80759 0.57867
-0.11365 -0.80676 0.57985
-0.11362 -0.80591 0.58104
-0.11362 -0.80505 0.58223
-0.11365 -0.80417 0.58343
-0.11371 -0.80328 0.58464
-0.1138 -0.80238 0.58586
-0.11392 -0.80147 0.58709
-0.11407 -0.80054 0.58832
-0.11425 -0.79961 0.58956
-0.11445 -0.79866 0.59081
-0.11468 -0.79769 0.59206
-0.11494 -0.79672 0.59332
-0.11521 -0.79573 0.59459
-0.11551 -0.79473 0.59586
-0.11584 -0.79372 0.59715
-0.11618 -0.7927 0.59844
-0.11655 -0.79167 0.59973
-0.11693 -0.79062 0.60104
-0.11733 -0.78956 0.60235
-0.11775 -0.78849 0.60366
-0.11819 -0.78741 0.60499
-0.11864 -0.78632 0.60632
-0.11911 -0.78522 0.60766
-0.11959 -0.7841 0.609
-0.12009 -0.78298 0.61035
-0.12059 -0.78184 0.61171
-0.12111 -0.78069 0.61307
-0.12164 -0.77953 0.61444
-0.12218 -0.77836 0.61581
-0.12273 -0.77718 0.6172
-0.12329 -0.77599 0.61858
-0.12385 -0.77478 0.61998
-0.12442 -0.77357 0.62138
-0.12499 -0.77234 0.62279
-0.12557 -0.77111 0.6242
-0.12615 -0.76986 0.62562
-0.12674 -0.76861 0.62704
-0.12733 -0.76734 0.62847
-0.12792 -0.76606 0.62991
-0.1285 -0.76478 0.63135
-0.12909 -0.76348 0.6328
-0.12968 -0.76218 0.63425
-0.13026 -0.76086 0.63571
-0.13084 -0.75953 0.63717
-0.13141 -0.7582 0.63864
-0.13199 -0.75685 0.64012
-0.13255 -0.7555 0.6416
-0.13311 -0.75414 0.64309
-0.13366 -0.75276 0.64458
-0.1342 -0.75138 0.64608
-0.13473 -0.74999 0.64758
-0.13525 -0.74859 0.64909
-0.13576 -0.74718 0.6506
-0.13626 -0.74577 0.65212
-0.13674 -0.74434 0.65365
-0.13721 -0.74291 0.65518
-0.13767 -0.74147 0.65671
-0.13811 -0.74002 0.65825
-0.13853 -0.73857 0.65979
-0.13894 -0.7371 0.66134
-0.13932 -0.73563 0.6629
-0.13969 -0.73415 0.66446
-0.14004 -0.73267 0.66603
-0.14037 -0.73117 0.6676
-0.14067 -0.72967 0.66917
-0.14096 -0.72817 0.67075
-0.14122 -0.72665 0.67234
-0.14145 -0.72513 0.67393
-0.14166 -0.72361 0.67552
-0.14184 -0.72207 0.67712
-0.142 -0.72054 0.67872
-0.14212 -0.71899 0.68033
-0.14222 -0.71744 0.68195
-0.14229 -0.71589 0.68356
-0.14233 -0.71433 0.68519
-0.14233 -0.71276 0.68682
-0.1423 -0.71119 0.68845
-0.14224 -0.70961 0.69008
-0.14215 -0.70803 0.69172
-0.14202 -0.70645 0.69337
-0.14185 -0.70486 0.69502
-0.14165 -0.70327 0.69667
-0.1414 -0.70167 0.69833
-0.14112 -0.70007 0.7
-0.1408 -0.69846 0.70166
-0.14044 -0.69685 0.70333
-0.14003 -0.69524 0.70501
-0.13958 -0.69362 0.70669
-0.13909 -0.692 0.70837
-0.13856 -0.69038 0.71005
-0.13798 -0.68876 0.71174
-0.13736 -0.68713 0.71343
-0.1367 -0.68549 0.71513
-0.136 -0.68386 0.71683
-0.13526 -0.68222 0.71853
-0.13449 -0.68058 0.72023
-0.13367 -0.67893 0.72193
-0.13281 -0.67729 0.72363
-0.13192 -0.67563 0.72534
-0.13099 -0.67398 0.72704
-0.13003 -0.67232 0.72875
-0.12903 -0.67066 0.73046
-0.12799 -0.669 0.73216
-0.12692 -0.66733 0.73387
-0.12582 -0.66566 0.73558
-0.12468 -0.66398 0.73728
-0.12352 -0.6623 0.73898
-0.12232 -0.66062 0.74069
-0.12109 -0.65894 0.74239
-0.11983 -0.65725 0.74409
-0.11854 -0.65556 0.74578
-0.11722 -0.65387 0.74748
-0.11588 -0.65217 0.74917
-0.1145 -0.65047 0.75085
-0.1131 -0.64876 0.75254
-0.11167 -0.64706 0.75422
-0.11022 -0.64535 0.7559
-0.10874 -0.64363 0.75757
-0.10724 -0.64192 0.75924
-0.10571 -0.6402 0.7609
-0.10416 -0.63847 0.76256
-0.10259 -0.63675 0.76422
-0.101 -0.63502 0.76587
-0.099379 -0.63329 0.76751
-0.097743 -0.63155 0.76915
-0.096086 -0.62982 0.77078
-0.09441 -0.62808 0.7724
-0.092715 -0.62633 0.77402
-0.091002 -0.62459 0.77563
-0.089271 -0.62284 0.77724
-0.087523 -0.62109 0.77884
-0.085759 -0.61934 0.78043
-0.083979 -0.61758 0.78201
-0.082184 -0.61582 0.78359
-0.080374 -0.61407 0.78515
-0.078551 -0.6123 0.78671
-0.076714 -0.61054 0.78826
-0.074865 -0.60877 0.7898
-0.073004 -0.60701 0.79134
-0.071131 -0.60524 0.79286
-0.069248 -0.60347 0.79437
-0.067355 -0.6017 0.79588
-0.065452 -0.59992 0.79738
-0.06354 -0.59815 0.79886
-0.06162 -0.59637 0.80034
-0.059693 -0.5946 0.8018
-0.057759 -0.59282 0.80326
-0.055818 -0.59104 0.80471
-0.053872 -0.58926 0.80614
-0.05192 -0.58749 0.80757
-0.049965 -0.58571 0.80898
-0.048005 -0.58393 0.81038
-0.046043 -0.58215 0.81178
-0.044078 -0.58037 0.81316
-0.042111 -0.57859 0.81453
-0.040143 -0.57682 0.81589
-0.038174 -0.57504 0.81723
-0.036206 -0.57327 0.81857
-0.034238 -0.57149 0.81989
-0.032272 -0.56972 0.82121
-0.030308 -0.56795 0.82251
-0.028346 -0.56618 0.8238
-0.026388 -0.56441 0.82507
-0.024434 -0.56264 0.82634
-0.022484 -0.56088 0.82759
-0.02054 -0.55912 0.82883
-0.018602 -0.55736 0.83006
-0.01667 -0.55561 0.83128
-0.014746 -0.55385 0.83248
-0.01283 -0.55211 0.83368
-0.010922 -0.55036 0.83486
-0.0090235 -0.54862 0.83602
-0.0071351 -0.54688 0.83718
-0.0052573 -0.54515 0.83832
-0.0033907 -0.54342 0.83945
-0.0015361 -0.5417 0.84057
0.00030582 -0.53998 0.84168
0.0021345 -0.53826 0.84277
0.0039492 -0.53655 0.84386
0.0057492 -0.53485 0.84493
0.007534 -0.53315 0.84599
0.0093027 -0.53146 0.84703
0.011055 -0.52978 0.84807
0.01279 -0.5281 0.84909
0.014506 -0.52643 0.8501
0.016204 -0.52476 0.8511
0.017883 -0.5231 0.85208
0.019542 -0.52145 0.85306
0.021179 -0.51981 0.85402
0.022796 -0.51818 0.85497
0.02439 -0.51655 0.85591
0.025962 -0.51493 0.85684
0.02751 -0.51332 0.85775
0.029034 -0.51172 0.85866
0.030533 -0.51013 0.85955
0.032007 -0.50855 0.86044
0.033455 -0.50698 0.86131
0.034875 -0.50542 0.86217
0.036268 -0.50386 0.86302
0.037634 -0.50232 0.86386
0.038971 -0.50079 0.86469
0.04028 -0.49927 0.86551
0.041562 -0.49776 0.86632
0.042817 -0.49626 0.86712
0.044046 -0.49477 0.86791
0.045247 -0.49329 0.86869
0.046422 -0.49182 0.86946
0.047572 -0.49037 0.87022
0.048695 -0.48892 0.87097
0.049793 -0.48748 0.87171
0.050865 -0.48605 0.87245
0.051913 -0.48464 0.87317
0.052935 -0.48323 0.87389
0.053934 -0.48183 0.8746
0.054908 -0.48045 0.8753
0.055858 -0.47907 0.876
0.056784 -0.4777 0.87669
0.057687 -0.47634 0.87736
0.058567 -0.475 0.87804
0.059423 -0.47366 0.8787
0.060257 -0.47233 0.87936
0.061069 -0.47101 0.88001
0.061858 -0.4697 0.88065
0.062626 -0.4684 0.88129
0.063372 -0.46712 0.88192
0.064096 -0.46583 0.88255
0.064799 -0.46456 0.88317
0.065482 -0.4633 0.88378
0.066143 -0.46205 0.88438
0.066784 -0.4608 0.88499
0.067406 -0.45957 0.88558
0.068007 -0.45834 0.88617
0.068588 -0.45713 0.88675
0.06915 -0.45592 0.88733
0.069693 -0.45472 0.88791
0.070217 -0.45352 0.88847
0.070723 -0.45234 0.88904
0.071209 -0.45116 0.8896
0.071678 -0.45 0.89015
0.072129 -0.44884 0.8907
0.072562 -0.44769 0.89124
0.072978 -0.44654 0.89178
0.073376 -0.44541 0.89232
0.073758 -0.44428 0.89285
0.074123 -0.44316 0.89337
0.074471 -0.44205 0.8939
0.074803 -0.44094 0.89441
0.075119 -0.43984 0.89493
0.07542 -0.43875 0.89544
0.075705 -0.43767 0.89595
0.075974 -0.43659 0.89645
0.076229 -0.43552 0.89695
0.076469 -0.43445 0.89744
0.076694 -0.43339 0.89793
0.076906 -0.43234 0.89842
0.077103 -0.4313 0.89891
0.077286 -0.43026 0.89939
0.077456 -0.42923 0.89987
0.077612 -0.4282 0.90035
0.077756 -0.42718 0.90082
0.077887 -0.42616 0.90129
0.078005 -0.42515 0.90175
0.078111 -0.42415 0.90222
0.078204 -0.42315 0.90268
0.078286 -0.42215 0.90314
0.078357 -0.42117 0.90359
0.078416 -0.42018 0.90405
0.078464 -0.4192 0.9045
0.078501 -0.41823 0.90494
0.078528 -0.41726 0.90539
0.078544 -0.41629 0.90583
0.07855 -0.41533 0.90627
0.078546 -0.41437 0.90671
0.078533 -0.41342 0.90715
0.07851 -0.41247 0.90758
0.078478 -0.41153 0.90801
0.078438 -0.41059 0.90844
0.078388 -0.40965 0.90887
0.078331 -0.40872 0.90929
0.078265 -0.40779 0.90972
0.078192 -0.40686 0.91014
0.07811 -0.40593 0.91056
0.078022 -0.40501 0.91098
0.077926 -0.40409 0.91139
0.077824 -0.40318 0.91181
0.077715 -0.40227 0.91222
0.077599 -0.40136 0.91263
0.077478 -0.40045 0.91304
0.077351 -0.39954 0.91345
0.077218 -0.39864 0.91385
0.07708 -0.39774 0.91426
0.076937 -0.39684 0.91466
0.076789 -0.39594 0.91506
0.076636 -0.39504 0.91546
0.07648 -0.39415 0.91586
0.076319 -0.39326 0.91626
0.076154 -0.39236 0.91665
0.075986 -0.39147 0.91705
0.075815 -0.39058 0.91744
0.075641 -0.3897 0.91783
0.075464 -0.38881 0.91822
0.075284 -0.38792 0.91861
0.075103 -0.38703 0.919
0.074919 -0.38615 0.91939
0.074734 -0.38526 0.91978
0.074547 -0.38438 0.92016
0.074359 -0.38349 0.92055
0.074171 -0.38261 0.92093
0.073982 -0.38172 0.92131
0.073792 -0.38084 0.92169


==> pics/figure2/data-sphereFit_data.dat <==
x y z
-0.73704 -0.48626 -0.46939
-0.63027 -0.70191 -0.33179
-0.64224 -0.75695 -0.1206
-0.53383 -0.83854 0.10899
-0.36209 -0.87415 0.32364
-0.36398 -0.81398 0.45272
-0.12671 -0.82301 0.55371
-0.13958 -0.69362 0.70669
0.036268 -0.50386 0.86302
0.073792 -0.38084 0.92169


==> pics/figure2/data-sphereFit_dist.dat <==
x y
0 0
1 0
2 1.4901e-08
3 0
4 2.1073e-08
5 2.581e-08
6 2.9802e-08
7 2.1073e-08
8 0
9 0


==> pics/figure2/data-sphereFit_speed.dat <==
x y
0.009009 0.32165
0.018018 0.32161
0.027027 0.32155
0.036036 0.32147
0.045045 0.32136
0.054054 0.32123
0.063063 0.32108
0.072072 0.3209
0.081081 0.3207
0.09009 0.32048
0.099099 0.32024
0.10811 0.31997
0.11712 0.31968
0.12613 0.31936
0.13514 0.31902
0.14414 0.31866
0.15315 0.31828
0.16216 0.31788
0.17117 0.31745
0.18018 0.317
0.18919 0.31653
0.1982 0.31603
0.20721 0.31552
0.21622 0.31498
0.22523 0.31442
0.23423 0.31384
0.24324 0.31324
0.25225 0.31262
0.26126 0.31197
0.27027 0.31131
0.27928 0.31062
0.28829 0.30992
0.2973 0.30919
0.30631 0.30845
0.31532 0.30768
0.32432 0.3069
0.33333 0.30609
0.34234 0.30527
0.35135 0.30442
0.36036 0.30356
0.36937 0.30268
0.37838 0.30178
0.38739 0.30086
0.3964 0.29993
0.40541 0.29898
0.41441 0.298
0.42342 0.29702
0.43243 0.29601
0.44144 0.29499
0.45045 0.29395
0.45946 0.2929
0.46847 0.29183
0.47748 0.29074
0.48649 0.28964
0.4955 0.28852
0.5045 0.28739
0.51351 0.28625
0.52252 0.28509
0.53153 0.28392
0.54054 0.28273
0.54955 0.28154
0.55856 0.28033
0.56757 0.2791
0.57658 0.27787
0.58559 0.27662
0.59459 0.27537
0.6036 0.2741
0.61261 0.27282
0.62162 0.27154
0.63063 0.27024
0.63964 0.26894
0.64865 0.26763
0.65766 0.26631
0.66667 0.26499
0.67568 0.26366
0.68468 0.26232
0.69369 0.26098
0.7027 0.25964
0.71171 0.25829
0.72072 0.25694
0.72973 0.25558
0.73874 0.25423
0.74775 0.25287
0.75676 0.25152
0.76577 0.25017
0.77477 0.24881
0.78378 0.24747
0.79279 0.24612
0.8018 0.24478
0.81081 0.24344
0.81982 0.24212
0.82883 0.2408
0.83784 0.23948
0.84685 0.23818
0.85586 0.23689
0.86486 0.23561
0.87387 0.23435
0.88288 0.2331
0.89189 0.23186
0.9009 0.23065
0.90991 0.22945
0.91892 0.22827
0.92793 0.22711
0.93694 0.22598
0.94595 0.22487
0.95495 0.22379
0.96396 0.22273
0.97297 0.22171
0.98198 0.22071
0.99099 0.21975
1 0.21883
1.009 0.21795
1.018 0.21713
1.027 0.21637
1.036 0.21567
1.045 0.21502
1.0541 0.21442
1.0631 0.21388
1.0721 0.21339
1.0811 0.21294
1.0901 0.21255
1.0991 0.2122
1.1081 0.21189
1.1171 0.21163
1.1261 0.21141
1.1351 0.21123
1.1441 0.21109
1.1532 0.21098
1.1622 0.21091
1.1712 0.21087
1.1802 0.21086
1.1892 0.21089
1.1982 0.21094
1.2072 0.21102
1.2162 0.21113
1.2252 0.21126
1.2342 0.21142
1.2432 0.2116
1.2523 0.21179
1.2613 0.21201
1.2703 0.21225
1.2793 0.2125
1.2883 0.21276
1.2973 0.21305
1.3063 0.21334
1.3153 0.21365
1.3243 0.21396
1.3333 0.21429
1.3423 0.21463
1.3514 0.21497
1.3604 0.21532
1.3694 0.21568
1.3784 0.21604
1.3874 0.21641
1.3964 0.21678
1.4054 0.21715
1.4144 0.21752
1.4234 0.21789
1.4324 0.21827
1.4414 0.21864
1.4505 0.21901
1.4595 0.21939
1.4685 0.21975
1.4775 0.22012
1.4865 0.22048
1.4955 0.22084
1.5045 0.2212
1.5135 0.22155
1.5225 0.22189
1.5315 0.22223
1.5405 0.22256
1.5495 0.22289
1.5586 0.22321
1.5676 0.22352
1.5766 0.22383
1.5856 0.22413
1.5946 0.22442
1.6036 0.2247
1.6126 0.22498
1.6216 0.22525
1.6306 0.22551
1.6396 0.22576
1.6486 0.22601
1.6577 0.22624
1.6667 0.22647
1.6757 0.22669
1.6847 0.22691
1.6937 0.22712
1.7027 0.22732
1.7117 0.22751
1.7207 0.22769
1.7297 0.22787
1.7387 0.22805
1.7477 0.22821
1.7568 0.22837
1.7658 0.22853
1.7748 0.22868
1.7838 0.22883
1.7928 0.22897
1.8018 0.22912
1.8108 0.22925
1.8198 0.22939
1.8288 0.22952
1.8378 0.22966
1.8468 0.22979
1.8559 0.22993
1.8649 0.23006
1.8739 0.2302
1.8829 0.23034
1.8919 0.23049
1.9009 0.23064
1.9099 0.23079
1.9189 0.23096
1.9279 0.23113
1.9369 0.23131
1.9459 0.23149
1.955 0.2317
1.964 0.23191
1.973 0.23213
1.982 0.23237
1.991 0.23263
2 0.2329
2.009 0.23319
2.018 0.2335
2.027 0.23383
2.036 0.23417
2.045 0.23453
2.0541 0.23491
2.0631 0.2353
2.0721 0.23571
2.0811 0.23613
2.0901 0.23657
2.0991 0.23703
2.1081 0.2375
2.1171 0.23798
2.1261 0.23848
2.1351 0.23899
2.1441 0.23952
2.1532 0.24006
2.1622 0.24061
2.1712 0.24118
2.1802 0.24176
2.1892 0.24235
2.1982 0.24295
2.2072 0.24357
2.2162 0.24419
2.2252 0.24483
2.2342 0.24548
2.2432 0.24614
2.2523 0.24681
2.2613 0.24749
2.2703 0.24818
2.2793 0.24888
2.2883 0.24959
2.2973 0.25032
2.3063 0.25105
2.3153 0.25178
2.3243 0.25253
2.3333 0.25329
2.3423 0.25405
2.3514 0.25482
2.3604 0.25561
2.3694 0.25639
2.3784 0.25719
2.3874 0.25799
2.3964 0.2588
2.4054 0.25962
2.4144 0.26044
2.4234 0.26127
2.4324 0.2621
2.4414 0.26295
2.4505 0.26379
2.4595 0.26464
2.4685 0.2655
2.4775 0.26636
2.4865 0.26723
2.4955 0.2681
2.5045 0.26898
2.5135 0.26986
2.5225 0.27074
2.5315 0.27163
2.5405 0.27252
2.5495 0.27341
2.5586 0.27431
2.5676 0.27521
2.5766 0.27611
2.5856 0.27702
2.5946 0.27792
2.6036 0.27883
2.6126 0.27974
2.6216 0.28066
2.6306 0.28157
2.6396 0.28248
2.6486 0.2834
2.6577 0.28432
2.6667 0.28523
2.6757 0.28615
2.6847 0.28707
2.6937 0.28799
2.7027 0.28891
2.7117 0.28982
2.7207 0.29074
2.7297 0.29166
2.7387 0.29258
2.7477 0.29349
2.7568 0.29441
2.7658 0.29532
2.7748 0.29623
2.7838 0.29714
2.7928 0.29805
2.8018 0.29896
2.8108 0.29986
2.8198 0.30077
2.8288 0.30167
2.8378 0.30257
2.8468 0.30346
2.8559 0.30436
2.8649 0.30525
2.8739 0.30614
2.8829 0.30702
2.8919 0.30791
2.9009 0.30879
2.9099 0.30967
2.9189 0.31054
2.9279 0.31141
2.9369 0.31228
2.9459 0.31315
2.955 0.31401
2.964 0.31487
2.973 0.31572
2.982 0.31658
2.991 0.31743
3 0.31827
3.009 0.31909
3.018 0.31987
3.027 0.32061
3.036 0.3213
3.045 0.32196
3.0541 0.32257
3.0631 0.32313
3.0721 0.32366
3.0811 0.32414
3.0901 0.32458
3.0991 0.32497
3.1081 0.32532
3.1171 0.32563
3.1261 0.32589
3.1351 0.32611
3.1441 0.32629
3.1532 0.32642
3.1622 0.32651
3.1712 0.32655
3.1802 0.32655
3.1892 0.32651
3.1982 0.32642
3.2072 0.32629
3.2162 0.32612
3.2252 0.3259
3.2342 0.32563
3.2432 0.32533
3.2523 0.32498
3.2613 0.32458
3.2703 0.32415
3.2793 0.32367
3.2883 0.32314
3.2973 0.32258
3.3063 0.32197
3.3153 0.32131
3.3243 0.32062
3.3333 0.31988
3.3423 0.3191
3.3514 0.31828
3.3604 0.31741
3.3694 0.31651
3.3784 0.31556
3.3874 0.31457
3.3964 0.31354
3.4054 0.31247
3.4144 0.31136
3.4234 0.3102
3.4324 0.30901
3.4414 0.30778
3.4505 0.30651
3.4595 0.30519
3.4685 0.30384
3.4775 0.30245
3.4865 0.30103
3.4955 0.29956
3.5045 0.29806
3.5135 0.29652
3.5225 0.29494
3.5315 0.29333
3.5405 0.29168
3.5495 0.28999
3.5586 0.28827
3.5676 0.28652
3.5766 0.28473
3.5856 0.2829
3.5946 0.28105
3.6036 0.27916
3.6126 0.27724
3.6216 0.27529
3.6306 0.27331
3.6396 0.2713
3.6486 0.26926
3.6577 0.26719
3.6667 0.2651
3.6757 0.26298
3.6847 0.26083
3.6937 0.25866
3.7027 0.25647
3.7117 0.25425
3.7207 0.25202
3.7297 0.24976
3.7387 0.24748
3.7477 0.24519
3.7568 0.24288
3.7658 0.24056
3.7748 0.23822
3.7838 0.23587
3.7928 0.23352
3.8018 0.23115
3.8108 0.22878
3.8198 0.22641
3.8288 0.22403
3.8378 0.22166
3.8468 0.21929
3.8559 0.21693
3.8649 0.21457
3.8739 0.21223
3.8829 0.20991
3.8919 0.2076
3.9009 0.20531
3.9099 0.20305
3.9189 0.20082
3.9279 0.19862
3.9369 0.19646
3.9459 0.19435
3.955 0.19228
3.964 0.19026
3.973 0.1883
3.982 0.1864
3.991 0.18458
4 0.18283
4.009 0.18117
4.018 0.17964
4.027 0.17821
4.036 0.1769
4.045 0.17569
4.0541 0.17458
4.0631 0.17357
4.0721 0.17265
4.0811 0.17181
4.0901 0.17105
4.0991 0.17037
4.1081 0.16976
4.1171 0.16921
4.1261 0.16872
4.1351 0.16829
4.1441 0.16791
4.1532 0.16758
4.1622 0.16728
4.1712 0.16702
4.1802 0.16679
4.1892 0.16659
4.1982 0.16641
4.2072 0.16625
4.2162 0.1661
4.2252 0.16597
4.2342 0.16584
4.2432 0.16571
4.2523 0.16559
4.2613 0.16546
4.2703 0.16532
4.2793 0.16518
4.2883 0.16502
4.2973 0.16485
4.3063 0.16466
4.3153 0.16446
4.3243 0.16423
4.3333 0.16398
4.3423 0.1637
4.3514 0.1634
4.3604 0.16307
4.3694 0.16271
4.3784 0.16231
4.3874 0.16189
4.3964 0.16143
4.4054 0.16094
4.4144 0.16041
4.4234 0.15985
4.4324 0.15926
4.4414 0.15862
4.4505 0.15795
4.4595 0.15725
4.4685 0.1565
4.4775 0.15572
4.4865 0.15491
4.4955 0.15406
4.5045 0.15318
4.5135 0.15226
4.5225 0.15131
4.5315 0.15033
4.5405 0.14932
4.5495 0.14828
4.5586 0.14721
4.5676 0.14612
4.5766 0.14501
4.5856 0.14388
4.5946 0.14273
4.6036 0.14157
4.6126 0.14039
4.6216 0.13921
4.6306 0.13803
4.6396 0.13684
4.6486 0.13567
4.6577 0.1345
4.6667 0.13335
4.6757 0.13222
4.6847 0.13112
4.6937 0.13005
4.7027 0.12903
4.7117 0.12805
4.7207 0.12713
4.7297 0.12627
4.7387 0.12549
4.7477 0.12479
4.7568 0.12417
4.7658 0.12366
4.7748 0.12326
4.7838 0.12297
4.7928 0.12281
4.8018 0.12279
4.8108 0.12292
4.8198 0.1232
4.8288 0.12364
4.8378 0.12426
4.8468 0.12505
4.8559 0.12603
4.8649 0.1272
4.8739 0.12856
4.8829 0.13013
4.8919 0.1319
4.9009 0.13387
4.9099 0.13605
4.9189 0.13844
4.9279 0.14104
4.9369 0.14385
4.9459 0.14686
4.955 0.15007
4.964 0.15349
4.973 0.15711
4.982 0.16092
4.991 0.16492
5 0.1691
5.009 0.17339
5.018 0.17771
5.027 0.18204
5.036 0.18636
5.045 0.19067
5.0541 0.19496
5.0631 0.19922
5.0721 0.20345
5.0811 0.20762
5.0901 0.21175
5.0991 0.21583
5.1081 0.21984
5.1171 0.22379
5.1261 0.22768
5.1351 0.23149
5.1441 0.23524
5.1532 0.2389
5.1622 0.24249
5.1712 0.246
5.1802 0.24942
5.1892 0.25276
5.1982 0.25601
5.2072 0.25918
5.2162 0.26225
5.2252 0.26524
5.2342 0.26813
5.2432 0.27093
5.2523 0.27364
5.2613 0.27625
5.2703 0.27877
5.2793 0.28119
5.2883 0.28352
5.2973 0.28575
5.3063 0.28788
5.3153 0.28991
5.3243 0.29184
5.3333 0.29368
5.3423 0.29541
5.3514 0.29705
5.3604 0.29859
5.3694 0.30002
5.3784 0.30136
5.3874 0.30259
5.3964 0.30372
5.4054 0.30476
5.4144 0.30569
5.4234 0.30652
5.4324 0.30725
5.4414 0.30787
5.4505 0.3084
5.4595 0.30882
5.4685 0.30915
5.4775 0.30937
5.4865 0.30949
5.4955 0.30951
5.5045 0.30943
5.5135 0.30925
5.5225 0.30897
5.5315 0.30858
5.5405 0.3081
5.5495 0.30752
5.5586 0.30684
5.5676 0.30605
5.5766 0.30517
5.5856 0.30419
5.5946 0.30312
5.6036 0.30194
5.6126 0.30067
5.6216 0.2993
5.6306 0.29783
5.6396 0.29627
5.6486 0.29461
5.6577 0.29285
5.6667 0.29101
5.6757 0.28907
5.6847 0.28704
5.6937 0.28491
5.7027 0.2827
5.7117 0.2804
5.7207 0.278
5.7297 0.27553
5.7387 0.27296
5.7477 0.27032
5.7568 0.26759
5.7658 0.26478
5.7748 0.26189
5.7838 0.25892
5.7928 0.25588
5.8018 0.25277
5.8108 0.24959
5.8198 0.24634
5.8288 0.24302
5.8378 0.23965
5.8468 0.23622
5.8559 0.23274
5.8649 0.22921
5.8739 0.22564
5.8829 0.22203
5.8919 0.21839
5.9009 0.21472
5.9099 0.21104
5.9189 0.20734
5.9279 0.20364
5.9369 0.19995
5.9459 0.19627
5.955 0.19263
5.964 0.18902
5.973 0.18547
5.982 0.18199
5.991 0.17859
6 0.1753
6.009 0.17219
6.018 0.16931
6.027 0.16669
6.036 0.16431
6.045 0.16218
6.0541 0.16029
6.0631 0.15865
6.0721 0.15725
6.0811 0.15608
6.0901 0.15515
6.0991 0.15444
6.1081 0.15394
6.1171 0.15365
6.1261 0.15357
6.1351 0.15367
6.1441 0.15395
6.1532 0.1544
6.1622 0.15501
6.1712 0.15577
6.1802 0.15667
6.1892 0.15769
6.1982 0.15883
6.2072 0.16008
6.2162 0.16142
6.2252 0.16285
6.2342 0.16436
6.2432 0.16593
6.2523 0.16757
6.2613 0.16926
6.2703 0.17099
6.2793 0.17276
6.2883 0.17456
6.2973 0.17638
6.3063 0.17822
6.3153 0.18008
6.3243 0.18195
6.3333 0.18381
6.3423 0.18568
6.3514 0.18755
6.3604 0.1894
6.3694 0.19124
6.3784 0.19307
6.3874 0.19488
6.3964 0.19667
6.4054 0.19844
6.4144 0.20018
6.4234 0.2019
6.4324 0.20359
6.4414 0.20524
6.4505 0.20687
6.4595 0.20846
6.4685 0.21002
6.4775 0.21155
6.4865 0.21304
6.4955 0.21449
6.5045 0.21591
6.5135 0.21729
6.5225 0.21863
6.5315 0.21994
6.5405 0.2212
6.5495 0.22243
6.5586 0.22363
6.5676 0.22478
6.5766 0.2259
6.5856 0.22698
6.5946 0.22802
6.6036 0.22903
6.6126 0.23001
6.6216 0.23095
6.6306 0.23186
6.6396 0.23273
6.6486 0.23358
6.6577 0.23439
6.6667 0.23518
6.6757 0.23594
6.6847 0.23667
6.6937 0.23738
6.7027 0.23806
6.7117 0.23873
6.7207 0.23937
6.7297 0.24
6.7387 0.24061
6.7477 0.24121
6.7568 0.2418
6.7658 0.24238
6.7748 0.24295
6.7838 0.24352
6.7928 0.24409
6.8018 0.24465
6.8108 0.24523
6.8198 0.24581
6.8288 0.2464
6.8378 0.247
6.8468 0.24762
6.8559 0.24825
6.8649 0.24891
6.8739 0.2496
6.8829 0.25032
6.8919 0.25107
6.9009 0.25185
6.9099 0.25268
6.9189 0.25356
6.9279 0.25448
6.9369 0.25545
6.9459 0.25648
6.955 0.25758
6.964 0.25873
6.973 0.25996
6.982 0.26126
6.991 0.26263
7 0.26408
7.009 0.2656
7.018 0.26716
7.027 0.26876
7.036 0.27039
7.045 0.27205
7.0541 0.27373
7.0631 0.27544
7.0721 0.27716
7.0811 0.27889
7.0901 0.28063
7.0991 0.28237
7.1081 0.28412
7.1171 0.28587
7.1261 0.28761
7.1351 0.28935
7.1441 0.29108
7.1532 0.29279
7.1622 0.29449
7.1712 0.29618
7.1802 0.29784
7.1892 0.29949
7.1982 0.30111
7.2072 0.30271
7.2162 0.30428
7.2252 0.30583
7.2342 0.30734
7.2432 0.30882
7.2523 0.31027
7.2613 0.31169
7.2703 0.31307
7.2793 0.31441
7.2883 0.31572
7.2973 0.31699
7.3063 0.31821
7.3153 0.3194
7.3243 0.32054
7.3333 0.32164
7.3423 0.32269
7.3514 0.3237
7.3604 0.32467
7.3694 0.32558
7.3784 0.32645
7.3874 0.32727
7.3964 0.32804
7.4054 0.32877
7.4144 0.32944
7.4234 0.33006
7.4324 0.33063
7.4414 0.33115
7.4505 0.33161
7.4595 0.33202
7.4685 0.33238
7.4775 0.33268
7.4865 0.33293
7.4955 0.33312
7.5045 0.33326
7.5135 0.33334
7.5225 0.33337
7.5315 0.33333
7.5405 0.33325
7.5495 0.3331
7.5586 0.33289
7.5676 0.33263
7.5766 0.33231
7.5856 0.33193
7.5946 0.33149
7.6036 0.33099
7.6126 0.33043
7.6216 0.32981
7.6306 0.32913
7.6396 0.32839
7.6486 0.32759
7.6577 0.32673
7.6667 0.32581
7.6757 0.32482
7.6847 0.32378
7.6937 0.32267
7.7027 0.3215
7.7117 0.32027
7.7207 0.31898
7.7297 0.31762
7.7387 0.3162
7.7477 0.31472
7.7568 0.31318
7.7658 0.31158
7.7748 0.30991
7.7838 0.30818
7.7928 0.30639
7.8018 0.30453
7.8108 0.30262
7.8198 0.30064
7.8288 0.2986
7.8378 0.29649
7.8468 0.29433
7.8559 0.2921
7.8649 0.28981
7.8739 0.28747
7.8829 0.28506
7.8919 0.28258
7.9009 0.28005
7.9099 0.27746
7.9189 0.27481
7.9279 0.27211
7.9369 0.26934
7.9459 0.26651
7.955 0.26363
7.964 0.26069
7.973 0.2577
7.982 0.25465
7.991 0.25155
8 0.2484
8.009 0.24525
8.018 0.24213
8.027 0.23904
8.036 0.23599
8.045 0.23298
8.0541 0.23
8.0631 0.22707
8.0721 0.22417
8.0811 0.2213
8.0901 0.21848
8.0991 0.21569
8.1081 0.21295
8.1171 0.21024
8.1261 0.20757
8.1351 0.20493
8.1441 0.20234
8.1532 0.19978
8.1622 0.19726
8.1712 0.19478
8.1802 0.19234
8.1892 0.18994
8.1982 0.18758
8.2072 0.18525
8.2162 0.18297
8.2252 0.18072
8.2342 0.17851
8.2432 0.17634
8.2523 0.17421
8.2613 0.17212
8.2703 0.17007
8.2793 0.16806
8.2883 0.16609
8.2973 0.16415
8.3063 0.16226
8.3153 0.1604
8.3243 0.15859
8.3333 0.15681
8.3423 0.15507
8.3514 0.15337
8.3604 0.15171
8.3694 0.15009
8.3784 0.14851
8.3874 0.14696
8.3964 0.14546
8.4054 0.14399
8.4144 0.14256
8.4234 0.14117
8.4324 0.13981
8.4414 0.13849
8.4505 0.13721
8.4595 0.13597
8.4685 0.13476
8.4775 0.13359
8.4865 0.13246
8.4955 0.13136
8.5045 0.13029
8.5135 0.12926
8.5225 0.12827
8.5315 0.12731
8.5405 0.12638
8.5495 0.12548
8.5586 0.12462
8.5676 0.12378
8.5766 0.12298
8.5856 0.12221
8.5946 0.12147
8.6036 0.12076
8.6126 0.12008
8.6216 0.11943
8.6306 0.1188
8.6396 0.1182
8.6486 0.11763
8.6577 0.11708
8.6667 0.11655
8.6757 0.11606
8.6847 0.11558
8.6937 0.11513
8.7027 0.1147
8.7117 0.11429
8.7207 0.1139
8.7297 0.11354
8.7387 0.11319
8.7477 0.11286
8.7568 0.11255
8.7658 0.11226
8.7748 0.11198
8.7838 0.11172
8.7928 0.11148
8.8018 0.11125
8.8108 0.11103
8.8198 0.11083
8.8288 0.11065
8.8378 0.11047
8.8468 0.11031
8.8559 0.11016
8.8649 0.11002
8.8739 0.1099
8.8829 0.10978
8.8919 0.10968
8.9009 0.10958
8.9099 0.10949
8.9189 0.10942
8.9279 0.10935
8.9369 0.10929
8.9459 0.10924
8.955 0.1092
8.964 0.10916
8.973 0.10914
8.982 0.10912
8.991 0.1091


==> pics/figure2/data-sphere_control.dat <==
x y z
-0.71913 -0.47447 -0.50767
-0.76 -0.59121 -0.26994
-0.69816 -0.68261 -0.21591
-0.68023 -0.71463 -0.16303
-0.65949 -0.74369 -0.10948
-0.6168 -0.78658 -0.029206
-0.53897 -0.83127 0.13601
-0.44344 -0.84555 0.29732
-0.32793 -0.84362 0.42516
-0.2084 -0.79402 0.57106
-0.080522 -0.71449 0.695
-0.064029 -0.65599 0.75204
0.042099 -0.38571 0.92166


==> pics/figure2/data-sphere_curve.dat <==
x y z
-0.71913 -0.47447 -0.50767
-0.71994 -0.47609 -0.505
-0.72072 -0.4777 -0.50235
-0.72149 -0.47931 -0.49971
-0.72224 -0.48091 -0.49709
-0.72297 -0.4825 -0.49447
-0.72369 -0.48409 -0.49187
-0.72439 -0.48566 -0.48928
-0.72507 -0.48723 -0.4867
-0.72573 -0.4888 -0.48414
-0.72638 -0.49035 -0.48158
-0.72702 -0.4919 -0.47904
-0.72763 -0.49344 -0.47651
-0.72823 -0.49498 -0.474
-0.72882 -0.49651 -0.4715
-0.72938 -0.49803 -0.46901
-0.72994 -0.49955 -0.46653
-0.73047 -0.50105 -0.46406
-0.731 -0.50256 -0.46161
-0.7315 -0.50405 -0.45917
-0.73199 -0.50554 -0.45674
-0.73247 -0.50702 -0.45433
-0.73293 -0.5085 -0.45192
-0.73338 -0.50997 -0.44953
-0.73382 -0.51143 -0.44716
-0.73424 -0.51289 -0.44479
-0.73464 -0.51434 -0.44244
-0.73503 -0.51579 -0.4401
-0.73541 -0.51723 -0.43777
-0.73578 -0.51866 -0.43546
-0.73613 -0.52009 -0.43316
-0.73647 -0.52151 -0.43087
-0.73679 -0.52292 -0.42859
-0.7371 -0.52433 -0.42633
-0.7374 -0.52573 -0.42408
-0.73769 -0.52713 -0.42184
-0.73796 -0.52852 -0.41962
-0.73822 -0.52991 -0.4174
-0.73847 -0.53129 -0.4152
-0.73871 -0.53266 -0.41301
-0.73894 -0.53403 -0.41084
-0.73915 -0.53539 -0.40868
-0.73935 -0.53674 -0.40653
-0.73954 -0.5381 -0.40439
-0.73972 -0.53944 -0.40226
-0.73989 -0.54078 -0.40015
-0.74005 -0.54211 -0.39805
-0.74019 -0.54344 -0.39596
-0.74033 -0.54476 -0.39389
-0.74045 -0.54608 -0.39183
-0.74056 -0.54739 -0.38978
-0.74067 -0.5487 -0.38774
-0.74076 -0.55 -0.38571
-0.74084 -0.5513 -0.3837
-0.74092 -0.55259 -0.3817
-0.74098 -0.55387 -0.37971
-0.74103 -0.55515 -0.37773
-0.74107 -0.55642 -0.37577
-0.74111 -0.55769 -0.37382
-0.74113 -0.55896 -0.37187
-0.74115 -0.56021 -0.36995
-0.74115 -0.56147 -0.36803
-0.74115 -0.56271 -0.36613
-0.74114 -0.56396 -0.36423
-0.74112 -0.56519 -0.36235
-0.74109 -0.56643 -0.36049
-0.74105 -0.56765 -0.35863
-0.741 -0.56888 -0.35679
-0.74095 -0.57009 -0.35495
-0.74088 -0.5713 -0.35313
-0.74081 -0.57251 -0.35132
-0.74073 -0.57371 -0.34953
-0.74065 -0.57491 -0.34774
-0.74055 -0.5761 -0.34596
-0.74045 -0.57729 -0.3442
-0.74034 -0.57847 -0.34245
-0.74022 -0.57965 -0.34071
-0.74009 -0.58082 -0.33898
-0.73996 -0.58199 -0.33727
-0.73982 -0.58315 -0.33556
-0.73968 -0.58431 -0.33387
-0.73952 -0.58546 -0.33218
-0.73936 -0.58661 -0.33051
-0.7392 -0.58775 -0.32885
-0.73902 -0.58889 -0.3272
-0.73884 -0.59002 -0.32556
-0.73865 -0.59115 -0.32394
-0.73846 -0.59227 -0.32232
-0.73826 -0.59339 -0.32072
-0.73806 -0.5945 -0.31912
-0.73785 -0.59561 -0.31754
-0.73763 -0.59672 -0.31596
-0.73741 -0.59782 -0.3144
-0.73718 -0.59891 -0.31285
-0.73694 -0.6 -0.31131
-0.7367 -0.60109 -0.30978
-0.73646 -0.60217 -0.30826
-0.73621 -0.60324 -0.30675
-0.73595 -0.60431 -0.30525
-0.73569 -0.60538 -0.30376
-0.73542 -0.60644 -0.30229
-0.73515 -0.6075 -0.30082
-0.73488 -0.60855 -0.29936
-0.7346 -0.6096 -0.29791
-0.73431 -0.61065 -0.29648
-0.73402 -0.61169 -0.29505
-0.73373 -0.61272 -0.29363
-0.73343 -0.61375 -0.29223
-0.73312 -0.61478 -0.29083
-0.73282 -0.6158 -0.28944
-0.7325 -0.61681 -0.28806
-0.73219 -0.61782 -0.2867
-0.73187 -0.61883 -0.28534
-0.73154 -0.61983 -0.28399
-0.73121 -0.62083 -0.28265
-0.73088 -0.62183 -0.28132
-0.73055 -0.62282 -0.28
-0.73021 -0.6238 -0.27869
-0.72987 -0.62478 -0.27739
-0.72952 -0.62576 -0.2761
-0.72917 -0.62673 -0.27482
-0.72882 -0.62769 -0.27354
-0.72846 -0.62866 -0.27228
-0.7281 -0.62962 -0.27102
-0.72774 -0.63057 -0.26978
-0.72737 -0.63152 -0.26854
-0.727 -0.63246 -0.26731
-0.72663 -0.6334 -0.26609
-0.72626 -0.63434 -0.26488
-0.72588 -0.63527 -0.26368
-0.7255 -0.6362 -0.26249
-0.72512 -0.63712 -0.2613
-0.72474 -0.63804 -0.26012
-0.72435 -0.63895 -0.25896
-0.72396 -0.63986 -0.2578
-0.72357 -0.64076 -0.25665
-0.72318 -0.64166 -0.2555
-0.72278 -0.64256 -0.25437
-0.72238 -0.64345 -0.25324
-0.72198 -0.64434 -0.25213
-0.72158 -0.64522 -0.25101
-0.72118 -0.6461 -0.24991
-0.72077 -0.64697 -0.24882
-0.72037 -0.64784 -0.24773
-0.71996 -0.64871 -0.24665
-0.71955 -0.64957 -0.24558
-0.71913 -0.65043 -0.24452
-0.71872 -0.65128 -0.24346
-0.71831 -0.65213 -0.24242
-0.71789 -0.65297 -0.24138
-0.71747 -0.65381 -0.24034
-0.71706 -0.65464 -0.23932
-0.71664 -0.65547 -0.2383
-0.71622 -0.6563 -0.23729
-0.7158 -0.65712 -0.23628
-0.71537 -0.65794 -0.23529
-0.71495 -0.65875 -0.2343
-0.71453 -0.65956 -0.23331
-0.7141 -0.66036 -0.23234
-0.71368 -0.66116 -0.23137
-0.71325 -0.66196 -0.23041
-0.71283 -0.66275 -0.22945
-0.7124 -0.66353 -0.2285
-0.71197 -0.66431 -0.22756
-0.71154 -0.66509 -0.22662
-0.71112 -0.66586 -0.22569
-0.71069 -0.66663 -0.22477
-0.71026 -0.6674 -0.22385
-0.70983 -0.66816 -0.22294
-0.7094 -0.66891 -0.22204
-0.70898 -0.66966 -0.22114
-0.70855 -0.67041 -0.22025
-0.70812 -0.67115 -0.21936
-0.70769 -0.67189 -0.21848
-0.70727 -0.67262 -0.21761
-0.70684 -0.67335 -0.21674
-0.70641 -0.67408 -0.21587
-0.70599 -0.67479 -0.21502
-0.70556 -0.67551 -0.21417
-0.70514 -0.67622 -0.21332
-0.70471 -0.67693 -0.21248
-0.70429 -0.67763 -0.21164
-0.70387 -0.67833 -0.21081
-0.70345 -0.67902 -0.20999
-0.70303 -0.67971 -0.20917
-0.70261 -0.68039 -0.20835
-0.70219 -0.68107 -0.20754
-0.70177 -0.68175 -0.20674
-0.70135 -0.68242 -0.20594
-0.70094 -0.68308 -0.20514
-0.70052 -0.68374 -0.20435
-0.70011 -0.6844 -0.20357
-0.6997 -0.68505 -0.20279
-0.69929 -0.6857 -0.20201
-0.69888 -0.68634 -0.20124
-0.69848 -0.68698 -0.20047
-0.69807 -0.68761 -0.19971
-0.69767 -0.68824 -0.19895
-0.69727 -0.68887 -0.1982
-0.69687 -0.68949 -0.19744
-0.69647 -0.6901 -0.1967
-0.69607 -0.69071 -0.19596
-0.69568 -0.69132 -0.19522
-0.69528 -0.69192 -0.19448
-0.69489 -0.69252 -0.19375
-0.69451 -0.69311 -0.19302
-0.69412 -0.6937 -0.1923
-0.69374 -0.69428 -0.19158
-0.69336 -0.69486 -0.19086
-0.69298 -0.69543 -0.19015
-0.6926 -0.696 -0.18944
-0.69223 -0.69657 -0.18873
-0.69186 -0.69712 -0.18803
-0.69149 -0.69768 -0.18732
-0.69112 -0.69823 -0.18663
-0.69076 -0.69877 -0.18593
-0.6904 -0.69931 -0.18524
-0.69004 -0.69985 -0.18455
-0.68968 -0.70038 -0.18386
-0.68933 -0.7009 -0.18318
-0.68898 -0.70143 -0.1825
-0.68864 -0.70194 -0.18182
-0.68829 -0.70245 -0.18114
-0.68795 -0.70296 -0.18047
-0.68762 -0.70346 -0.1798
-0.68728 -0.70396 -0.17913
-0.68695 -0.70445 -0.17846
-0.68663 -0.70493 -0.17779
-0.6863 -0.70542 -0.17713
-0.68598 -0.70589 -0.17647
-0.68567 -0.70636 -0.17581
-0.68536 -0.70683 -0.17515
-0.68505 -0.70729 -0.1745
-0.68474 -0.70775 -0.17384
-0.68444 -0.7082 -0.17319
-0.68414 -0.70865 -0.17253
-0.68385 -0.70909 -0.17188
-0.68356 -0.70952 -0.17123
-0.68327 -0.70996 -0.17059
-0.68299 -0.71038 -0.16994
-0.68271 -0.7108 -0.16929
-0.68244 -0.71122 -0.16865
-0.68217 -0.71163 -0.168
-0.68191 -0.71203 -0.16736
-0.68165 -0.71243 -0.16672
-0.68139 -0.71283 -0.16608
-0.68114 -0.71322 -0.16544
-0.68089 -0.7136 -0.1648
-0.68065 -0.71398 -0.16415
-0.68041 -0.71436 -0.16351
-0.68018 -0.71472 -0.16287
-0.67994 -0.71509 -0.16223
-0.67971 -0.71546 -0.16159
-0.67947 -0.71583 -0.16094
-0.67923 -0.71621 -0.16029
-0.67899 -0.71658 -0.15964
-0.67874 -0.71696 -0.15899
-0.6785 -0.71734 -0.15833
-0.67825 -0.71772 -0.15767
-0.678 -0.7181 -0.15701
-0.67775 -0.71848 -0.15634
-0.67749 -0.71887 -0.15567
-0.67723 -0.71926 -0.155
-0.67698 -0.71964 -0.15433
-0.67671 -0.72003 -0.15365
-0.67645 -0.72043 -0.15297
-0.67619 -0.72082 -0.15229
-0.67592 -0.72121 -0.15161
-0.67565 -0.72161 -0.15092
-0.67538 -0.72201 -0.15023
-0.67511 -0.72241 -0.14953
-0.67483 -0.72281 -0.14884
-0.67455 -0.72321 -0.14814
-0.67427 -0.72362 -0.14743
-0.67399 -0.72402 -0.14673
-0.67371 -0.72443 -0.14602
-0.67342 -0.72484 -0.14531
-0.67313 -0.72525 -0.14459
-0.67284 -0.72566 -0.14387
-0.67255 -0.72608 -0.14315
-0.67225 -0.72649 -0.14243
-0.67196 -0.72691 -0.1417
-0.67166 -0.72733 -0.14097
-0.67136 -0.72775 -0.14023
-0.67105 -0.72817 -0.13949
-0.67075 -0.72859 -0.13875
-0.67044 -0.72902 -0.13801
-0.67013 -0.72944 -0.13726
-0.66982 -0.72987 -0.13651
-0.6695 -0.7303 -0.13575
-0.66919 -0.73073 -0.13499
-0.66887 -0.73116 -0.13423
-0.66855 -0.7316 -0.13347
-0.66822 -0.73203 -0.1327
-0.6679 -0.73247 -0.13192
-0.66757 -0.73291 -0.13115
-0.66724 -0.73335 -0.13037
-0.66691 -0.73379 -0.12958
-0.66657 -0.73423 -0.1288
-0.66624 -0.73467 -0.12801
-0.6659 -0.73512 -0.12721
-0.66556 -0.73556 -0.12641
-0.66521 -0.73601 -0.12561
-0.66487 -0.73646 -0.12481
-0.66452 -0.73691 -0.124
-0.66417 -0.73736 -0.12318
-0.66382 -0.73782 -0.12237
-0.66346 -0.73827 -0.12155
-0.6631 -0.73873 -0.12072
-0.66275 -0.73919 -0.11989
-0.66238 -0.73964 -0.11906
-0.66202 -0.7401 -0.11822
-0.66165 -0.74056 -0.11738
-0.66128 -0.74103 -0.11654
-0.66091 -0.74149 -0.11569
-0.66054 -0.74196 -0.11484
-0.66017 -0.74242 -0.11398
-0.65979 -0.74289 -0.11312
-0.65941 -0.74336 -0.11225
-0.65902 -0.74383 -0.11138
-0.65864 -0.7443 -0.11051
-0.65825 -0.74477 -0.10963
-0.65786 -0.74524 -0.10875
-0.65747 -0.74572 -0.10786
-0.65708 -0.7462 -0.10697
-0.65668 -0.74667 -0.10608
-0.65628 -0.74715 -0.10518
-0.65588 -0.74763 -0.10427
-0.65548 -0.74811 -0.10337
-0.65507 -0.74859 -0.10245
-0.65466 -0.74907 -0.10154
-0.65425 -0.74956 -0.10062
-0.65383 -0.75004 -0.099689
-0.65342 -0.75053 -0.098759
-0.653 -0.75101 -0.097824
-0.65258 -0.7515 -0.096885
-0.65216 -0.75199 -0.095941
-0.65173 -0.75248 -0.094992
-0.6513 -0.75297 -0.094039
-0.65087 -0.75346 -0.093081
-0.65044 -0.75395 -0.092119
-0.65 -0.75445 -0.091152
-0.64956 -0.75494 -0.09018
-0.64912 -0.75544 -0.089203
-0.64868 -0.75593 -0.088222
-0.64823 -0.75643 -0.087235
-0.64778 -0.75693 -0.086244
-0.64733 -0.75743 -0.085249
-0.64688 -0.75793 -0.084248
-0.64642 -0.75843 -0.083242
-0.64596 -0.75893 -0.082232
-0.6455 -0.75943 -0.081216
-0.64503 -0.75993 -0.080196
-0.64457 -0.76044 -0.07917
-0.6441 -0.76094 -0.07814
-0.64362 -0.76145 -0.077105
-0.64315 -0.76195 -0.076064
-0.64267 -0.76246 -0.075019
-0.64219 -0.76297 -0.073968
-0.64171 -0.76348 -0.072912
-0.64122 -0.76398 -0.071851
-0.64073 -0.76449 -0.070785
-0.64024 -0.765 -0.069714
-0.63975 -0.76551 -0.068638
-0.63925 -0.76602 -0.067556
-0.63875 -0.76654 -0.066469
-0.63825 -0.76705 -0.065377
-0.63774 -0.76756 -0.06428
-0.63724 -0.76807 -0.063177
-0.63672 -0.76859 -0.062069
-0.63621 -0.7691 -0.060955
-0.63569 -0.76962 -0.059836
-0.63518 -0.77013 -0.058712
-0.63465 -0.77065 -0.057582
-0.63413 -0.77117 -0.056447
-0.6336 -0.77168 -0.055307
-0.63307 -0.7722 -0.05416
-0.63253 -0.77272 -0.053009
-0.632 -0.77323 -0.051852
-0.63146 -0.77375 -0.050689
-0.63091 -0.77427 -0.04952
-0.63037 -0.77479 -0.048346
-0.62982 -0.77531 -0.047167
-0.62927 -0.77583 -0.045982
-0.62871 -0.77635 -0.044791
-0.62815 -0.77687 -0.043594
-0.62759 -0.77739 -0.042392
-0.62703 -0.77791 -0.041184
-0.62646 -0.77843 -0.03997
-0.62589 -0.77895 -0.03875
-0.62532 -0.77947 -0.037525
-0.62474 -0.77999 -0.036294
-0.62416 -0.78051 -0.035057
-0.62358 -0.78103 -0.033814
-0.62299 -0.78155 -0.032565
-0.6224 -0.78207 -0.03131
-0.62181 -0.78259 -0.03005
-0.62121 -0.78312 -0.028783
-0.62061 -0.78364 -0.02751
-0.62001 -0.78416 -0.026232
-0.6194 -0.78468 -0.024947
-0.61879 -0.7852 -0.023657
-0.61818 -0.78572 -0.02236
-0.61756 -0.78624 -0.021057
-0.61694 -0.78676 -0.019749
-0.61632 -0.78728 -0.018434
-0.61569 -0.7878 -0.017113
-0.61506 -0.78832 -0.015785
-0.61443 -0.78884 -0.014452
-0.61379 -0.78936 -0.013112
-0.61315 -0.78988 -0.011767
-0.61251 -0.79039 -0.010415
-0.61186 -0.79091 -0.0090564
-0.61121 -0.79143 -0.0076918
-0.61056 -0.79195 -0.006321
-0.6099 -0.79246 -0.0049439
-0.60924 -0.79298 -0.0035604
-0.60857 -0.7935 -0.0021706
-0.6079 -0.79401 -0.0007744
-0.60723 -0.79453 0.00062818
-0.60655 -0.79504 0.0020372
-0.60587 -0.79555 0.0034526
-0.60519 -0.79607 0.0048744
-0.6045 -0.79658 0.0063027
-0.60381 -0.79709 0.0077375
-0.60312 -0.7976 0.0091788
-0.60242 -0.79811 0.010627
-0.60171 -0.79862 0.012081
-0.60101 -0.79913 0.013542
-0.6003 -0.79964 0.015009
-0.59958 -0.80014 0.016483
-0.59886 -0.80065 0.017964
-0.59814 -0.80116 0.019451
-0.59741 -0.80166 0.020945
-0.59668 -0.80216 0.022446
-0.59595 -0.80266 0.023953
-0.59521 -0.80317 0.025467
-0.59447 -0.80367 0.026988
-0.59372 -0.80417 0.028516
-0.59297 -0.80466 0.03005
-0.59222 -0.80516 0.031591
-0.59146 -0.80566 0.033139
-0.59069 -0.80615 0.034693
-0.58993 -0.80664 0.036254
-0.58915 -0.80714 0.037823
-0.58838 -0.80763 0.039398
-0.5876 -0.80811 0.04098
-0.58681 -0.8086 0.042569
-0.58602 -0.80909 0.044164
-0.58523 -0.80957 0.045767
-0.58443 -0.81006 0.047376
-0.58363 -0.81054 0.048993
-0.58283 -0.81102 0.050616
-0.58201 -0.8115 0.052247
-0.5812 -0.81198 0.053884
-0.58038 -0.81245 0.055529
-0.57956 -0.81292 0.05718
-0.57873 -0.8134 0.058839
-0.57789 -0.81387 0.060504
-0.57706 -0.81433 0.062177
-0.57621 -0.8148 0.063857
-0.57537 -0.81527 0.065544
-0.57451 -0.81573 0.067238
-0.57366 -0.81619 0.068939
-0.5728 -0.81665 0.070647
-0.57193 -0.8171 0.072362
-0.57106 -0.81756 0.074085
-0.57018 -0.81801 0.075814
-0.5693 -0.81846 0.077551
-0.56842 -0.81891 0.079295
-0.56753 -0.81936 0.081047
-0.56663 -0.8198 0.082805
-0.56573 -0.82024 0.084571
-0.56483 -0.82068 0.086344
-0.56392 -0.82111 0.088124
-0.563 -0.82155 0.089912
-0.56209 -0.82198 0.091707
-0.56116 -0.82241 0.093509
-0.56023 -0.82283 0.095319
-0.5593 -0.82326 0.097135
-0.55836 -0.82368 0.098959
-0.55741 -0.8241 0.10079
-0.55646 -0.82451 0.10263
-0.55551 -0.82492 0.10448
-0.55454 -0.82533 0.10633
-0.55358 -0.82574 0.10819
-0.55261 -0.82614 0.11006
-0.55163 -0.82654 0.11193
-0.55065 -0.82694 0.11382
-0.54966 -0.82733 0.11571
-0.54867 -0.82773 0.11761
-0.54767 -0.82811 0.11951
-0.54667 -0.8285 0.12143
-0.54566 -0.82888 0.12335
-0.54465 -0.82926 0.12527
-0.54363 -0.82963 0.12721
-0.5426 -0.83 0.12915
-0.54157 -0.83037 0.1311
-0.54054 -0.83073 0.13306
-0.53949 -0.83109 0.13503
-0.53845 -0.83145 0.137
-0.5374 -0.8318 0.13897
-0.53634 -0.83215 0.14093
-0.53529 -0.8325 0.1429
-0.53422 -0.83284 0.14486
-0.53316 -0.83318 0.14682
-0.53209 -0.83351 0.14877
-0.53102 -0.83384 0.15072
-0.52995 -0.83417 0.15267
-0.52887 -0.8345 0.15462
-0.52779 -0.83482 0.15656
-0.52671 -0.83514 0.1585
-0.52562 -0.83545 0.16044
-0.52454 -0.83576 0.16237
-0.52344 -0.83607 0.1643
-0.52235 -0.83637 0.16623
-0.52125 -0.83667 0.16816
-0.52015 -0.83697 0.17008
-0.51904 -0.83726 0.172
-0.51794 -0.83755 0.17392
-0.51683 -0.83784 0.17584
-0.51571 -0.83812 0.17775
-0.5146 -0.8384 0.17966
-0.51348 -0.83868 0.18156
-0.51235 -0.83895 0.18347
-0.51123 -0.83922 0.18537
-0.5101 -0.83948 0.18727
-0.50897 -0.83974 0.18916
-0.50783 -0.84 0.19106
-0.5067 -0.84026 0.19295
-0.50556 -0.84051 0.19484
-0.50441 -0.84075 0.19672
-0.50327 -0.841 0.19861
-0.50212 -0.84124 0.20049
-0.50097 -0.84147 0.20236
-0.49982 -0.84171 0.20424
-0.49866 -0.84194 0.20611
-0.4975 -0.84216 0.20798
-0.49634 -0.84238 0.20985
-0.49517 -0.8426 0.21172
-0.494 -0.84282 0.21358
-0.49283 -0.84303 0.21544
-0.49166 -0.84324 0.2173
-0.49049 -0.84344 0.21916
-0.48931 -0.84364 0.22101
-0.48813 -0.84384 0.22286
-0.48694 -0.84403 0.22471
-0.48576 -0.84422 0.22656
-0.48457 -0.84441 0.2284
-0.48338 -0.84459 0.23024
-0.48218 -0.84477 0.23208
-0.48099 -0.84495 0.23392
-0.47979 -0.84512 0.23575
-0.47859 -0.84529 0.23759
-0.47738 -0.84545 0.23942
-0.47618 -0.84561 0.24125
-0.47497 -0.84577 0.24307
-0.47376 -0.84592 0.2449
-0.47254 -0.84607 0.24672
-0.47133 -0.84622 0.24854
-0.47011 -0.84636 0.25036
-0.46889 -0.8465 0.25217
-0.46766 -0.84663 0.25398
-0.46644 -0.84676 0.2558
-0.46521 -0.84689 0.25761
-0.46398 -0.84701 0.25941
-0.46275 -0.84713 0.26122
-0.46151 -0.84725 0.26302
-0.46027 -0.84736 0.26482
-0.45903 -0.84747 0.26662
-0.45779 -0.84757 0.26842
-0.45655 -0.84767 0.27021
-0.4553 -0.84777 0.27201
-0.45405 -0.84786 0.2738
-0.4528 -0.84795 0.27559
-0.45155 -0.84804 0.27738
-0.45029 -0.84812 0.27916
-0.44904 -0.8482 0.28095
-0.44778 -0.84827 0.28273
-0.44651 -0.84834 0.28451
-0.44525 -0.84841 0.28629
-0.44398 -0.84847 0.28806
-0.44271 -0.84853 0.28984
-0.44144 -0.84858 0.29161
-0.44017 -0.84863 0.29338
-0.4389 -0.84868 0.29515
-0.43762 -0.84872 0.29692
-0.43634 -0.84876 0.29869
-0.43506 -0.84879 0.30045
-0.43378 -0.84883 0.30221
-0.43249 -0.84885 0.30397
-0.43121 -0.84888 0.30573
-0.42992 -0.84889 0.30749
-0.42862 -0.84891 0.30925
-0.42733 -0.84892 0.311
-0.42604 -0.84893 0.31275
-0.42474 -0.84893 0.31451
-0.42344 -0.84893 0.31626
-0.42214 -0.84892 0.318
-0.42084 -0.84891 0.31975
-0.41953 -0.8489 0.3215
-0.41823 -0.84888 0.32324
-0.41692 -0.84886 0.32498
-0.41561 -0.84884 0.32672
-0.41429 -0.84881 0.32846
-0.41298 -0.84877 0.3302
-0.41166 -0.84874 0.33193
-0.41035 -0.84869 0.33367
-0.40903 -0.84865 0.3354
-0.40771 -0.8486 0.33713
-0.40638 -0.84854 0.33886
-0.40506 -0.84848 0.34059
-0.40373 -0.84842 0.34232
-0.4024 -0.84835 0.34405
-0.40107 -0.84828 0.34577
-0.39974 -0.84821 0.3475
-0.39841 -0.84813 0.34922
-0.39707 -0.84804 0.35094
-0.39573 -0.84795 0.35266
-0.39439 -0.84786 0.35438
-0.39305 -0.84777 0.35609
-0.39171 -0.84766 0.35781
-0.39037 -0.84756 0.35953
-0.38902 -0.84745 0.36124
-0.38767 -0.84734 0.36295
-0.38632 -0.84722 0.36466
-0.38497 -0.84709 0.36637
-0.38362 -0.84697 0.36808
-0.38226 -0.84684 0.36979
-0.38091 -0.8467 0.37149
-0.37955 -0.84656 0.3732
-0.37819 -0.84642 0.3749
-0.37683 -0.84627 0.37661
-0.37547 -0.84611 0.37831
-0.37411 -0.84595 0.38001
-0.37274 -0.84579 0.38171
-0.37137 -0.84563 0.38341
-0.37 -0.84545 0.3851
-0.36863 -0.84528 0.3868
-0.36726 -0.8451 0.38849
-0.36589 -0.84491 0.39019
-0.36452 -0.84472 0.39188
-0.36314 -0.84453 0.39357
-0.36176 -0.84433 0.39527
-0.36038 -0.84413 0.39696
-0.359 -0.84392 0.39864
-0.35762 -0.84371 0.40033
-0.35624 -0.84349 0.40202
-0.35485 -0.84327 0.40371
-0.35346 -0.84304 0.40539
-0.35208 -0.84281 0.40708
-0.35069 -0.84258 0.40876
-0.3493 -0.84234 0.41044
-0.3479 -0.84209 0.41212
-0.34651 -0.84184 0.4138
-0.34512 -0.84159 0.41548
-0.34372 -0.84133 0.41716
-0.34232 -0.84106 0.41884
-0.34092 -0.84079 0.42052
-0.33952 -0.84052 0.4222
-0.33812 -0.84024 0.42387
-0.33672 -0.83996 0.42555
-0.33531 -0.83967 0.42722
-0.33391 -0.83938 0.42889
-0.3325 -0.83908 0.43057
-0.33109 -0.83878 0.43224
-0.32968 -0.83847 0.43391
-0.32827 -0.83816 0.43558
-0.32686 -0.83784 0.43725
-0.32544 -0.83752 0.43892
-0.32403 -0.83719 0.44058
-0.32261 -0.83686 0.44225
-0.32119 -0.83652 0.44392
-0.31977 -0.83618 0.44558
-0.31835 -0.83583 0.44725
-0.31693 -0.83548 0.44891
-0.31551 -0.83513 0.45058
-0.31409 -0.83476 0.45224
-0.31266 -0.8344 0.4539
-0.31123 -0.83402 0.45556
-0.30981 -0.83365 0.45722
-0.30838 -0.83326 0.45888
-0.30695 -0.83288 0.46054
-0.30552 -0.83248 0.4622
-0.30408 -0.83208 0.46386
-0.30265 -0.83168 0.46552
-0.30122 -0.83127 0.46718
-0.29978 -0.83086 0.46883
-0.29834 -0.83044 0.47049
-0.29691 -0.83002 0.47214
-0.29547 -0.82959 0.4738
-0.29403 -0.82915 0.47545
-0.29258 -0.82871 0.47711
-0.29114 -0.82827 0.47876
-0.2897 -0.82782 0.48041
-0.28825 -0.82736 0.48207
-0.28681 -0.8269 0.48372
-0.28536 -0.82643 0.48537
-0.28391 -0.82596 0.48702
-0.28246 -0.82548 0.48867
-0.28101 -0.825 0.49032
-0.27956 -0.82451 0.49197
-0.27811 -0.82401 0.49362
-0.27665 -0.82351 0.49526
-0.2752 -0.82301 0.49691
-0.27374 -0.8225 0.49856
-0.27229 -0.82198 0.50021
-0.27083 -0.82146 0.50185
-0.26937 -0.82093 0.5035
-0.26791 -0.8204 0.50514
-0.26645 -0.81986 0.50679
-0.26499 -0.81932 0.50843
-0.26353 -0.81876 0.51008
-0.26206 -0.81821 0.51172
-0.2606 -0.81765 0.51336
-0.25913 -0.81708 0.51501
-0.25767 -0.81651 0.51665
-0.2562 -0.81593 0.51829
-0.25473 -0.81534 0.51993
-0.25326 -0.81475 0.52157
-0.25179 -0.81415 0.52321
-0.25032 -0.81355 0.52485
-0.24885 -0.81294 0.52649
-0.24737 -0.81233 0.52813
-0.2459 -0.81171 0.52977
-0.24442 -0.81108 0.53141
-0.24295 -0.81045 0.53305
-0.24147 -0.80981 0.53469
-0.23999 -0.80917 0.53633
-0.23852 -0.80852 0.53797
-0.23704 -0.80786 0.5396
-0.23556 -0.8072 0.54124
-0.23407 -0.80653 0.54288
-0.23259 -0.80586 0.54451
-0.23111 -0.80518 0.54615
-0.22963 -0.80449 0.54778
-0.22814 -0.8038 0.54942
-0.22666 -0.8031 0.55105
-0.22517 -0.80239 0.55269
-0.22368 -0.80168 0.55432
-0.2222 -0.80096 0.55596
-0.22071 -0.80024 0.55759
-0.21922 -0.79951 0.55922
-0.21773 -0.79877 0.56086
-0.21624 -0.79803 0.56249
-0.21474 -0.79728 0.56412
-0.21325 -0.79652 0.56575
-0.21176 -0.79576 0.56739
-0.21026 -0.79499 0.56902
-0.20877 -0.79421 0.57065
-0.20728 -0.79343 0.57228
-0.20579 -0.79265 0.5739
-0.20432 -0.79186 0.57551
-0.20285 -0.79107 0.57711
-0.2014 -0.79028 0.5787
-0.19995 -0.78949 0.58028
-0.19851 -0.78869 0.58185
-0.19708 -0.7879 0.58342
-0.19566 -0.7871 0.58497
-0.19425 -0.78629 0.58652
-0.19285 -0.78549 0.58806
-0.19145 -0.78468 0.58959
-0.19007 -0.78387 0.59112
-0.18869 -0.78306 0.59263
-0.18733 -0.78225 0.59414
-0.18597 -0.78143 0.59564
-0.18462 -0.78061 0.59713
-0.18328 -0.77979 0.59862
-0.18194 -0.77896 0.60009
-0.18062 -0.77814 0.60157
-0.1793 -0.77731 0.60303
-0.17799 -0.77648 0.60449
-0.17669 -0.77564 0.60594
-0.1754 -0.77481 0.60738
-0.17412 -0.77397 0.60882
-0.17284 -0.77312 0.61025
-0.17157 -0.77228 0.61167
-0.17032 -0.77143 0.61309
-0.16906 -0.77058 0.61451
-0.16782 -0.76973 0.61591
-0.16658 -0.76888 0.61731
-0.16536 -0.76802 0.61871
-0.16413 -0.76716 0.6201
-0.16292 -0.7663 0.62148
-0.16172 -0.76543 0.62286
-0.16052 -0.76457 0.62424
-0.15933 -0.76369 0.62561
-0.15814 -0.76282 0.62697
-0.15697 -0.76194 0.62833
-0.1558 -0.76106 0.62969
-0.15464 -0.76018 0.63104
-0.15348 -0.7593 0.63239
-0.15233 -0.75841 0.63373
-0.15119 -0.75752 0.63507
-0.15006 -0.75662 0.6364
-0.14893 -0.75572 0.63773
-0.14781 -0.75482 0.63906
-0.1467 -0.75392 0.64038
-0.14559 -0.75301 0.6417
-0.14449 -0.7521 0.64301
-0.1434 -0.75119 0.64433
-0.14231 -0.75027 0.64563
-0.14123 -0.74935 0.64694
-0.14016 -0.74842 0.64824
-0.13909 -0.74749 0.64954
-0.13803 -0.74656 0.65084
-0.13697 -0.74563 0.65213
-0.13592 -0.74469 0.65342
-0.13488 -0.74375 0.65471
-0.13384 -0.7428 0.656
-0.13281 -0.74185 0.65728
-0.13178 -0.74089 0.65857
-0.13076 -0.73994 0.65985
-0.12975 -0.73897 0.66112
-0.12874 -0.73801 0.6624
-0.12774 -0.73704 0.66367
-0.12674 -0.73606 0.66495
-0.12575 -0.73508 0.66622
-0.12476 -0.7341 0.66749
-0.12378 -0.73311 0.66875
-0.1228 -0.73212 0.67002
-0.12183 -0.73112 0.67128
-0.12086 -0.73012 0.67255
-0.1199 -0.72911 0.67381
-0.11894 -0.7281 0.67507
-0.11799 -0.72708 0.67633
-0.11704 -0.72606 0.67759
-0.1161 -0.72504 0.67885
-0.11516 -0.72401 0.68011
-0.11423 -0.72297 0.68137
-0.1133 -0.72193 0.68263
-0.11237 -0.72088 0.68388
-0.11145 -0.71983 0.68514
-0.11054 -0.71878 0.6864
-0.10962 -0.71771 0.68766
-0.10872 -0.71665 0.68891
-0.10781 -0.71557 0.69017
-0.10691 -0.71449 0.69143
-0.10601 -0.71341 0.69268
-0.10512 -0.71232 0.69394
-0.10423 -0.71122 0.6952
-0.10335 -0.71012 0.69646
-0.10247 -0.70901 0.69772
-0.10159 -0.70789 0.69898
-0.10071 -0.70677 0.70024
-0.099842 -0.70564 0.7015
-0.098974 -0.70451 0.70276
-0.098109 -0.70337 0.70402
-0.097247 -0.70222 0.70529
-0.096389 -0.70107 0.70655
-0.095533 -0.69991 0.70782
-0.09468 -0.69874 0.70908
-0.09383 -0.69756 0.71035
-0.092983 -0.69638 0.71162
-0.092138 -0.69519 0.71289
-0.091296 -0.694 0.71417
-0.090456 -0.69279 0.71544
-0.089619 -0.69158 0.71672
-0.088785 -0.69036 0.71799
-0.087952 -0.68914 0.71927
-0.087122 -0.6879 0.72055
-0.086294 -0.68666 0.72184
-0.085468 -0.68541 0.72312
-0.084644 -0.68416 0.72441
-0.083821 -0.68289 0.7257
-0.083001 -0.68162 0.72699
-0.082182 -0.68033 0.72828
-0.081365 -0.67904 0.72957
-0.08055 -0.67774 0.73087
-0.079736 -0.67644 0.73217
-0.078924 -0.67512 0.73347
-0.078113 -0.6738 0.73478
-0.077303 -0.67246 0.73608
-0.076494 -0.67112 0.73739
-0.075687 -0.66977 0.7387
-0.07488 -0.6684 0.74002
-0.074075 -0.66703 0.74134
-0.07327 -0.66565 0.74266
-0.072466 -0.66426 0.74398
-0.071663 -0.66286 0.7453
-0.070861 -0.66145 0.74663
-0.070059 -0.66004 0.74796
-0.069258 -0.65861 0.74929
-0.068457 -0.65717 0.75063
-0.067656 -0.65572 0.75197
-0.066856 -0.65426 0.75331
-0.066056 -0.65279 0.75466
-0.065256 -0.65131 0.756
-0.064456 -0.64981 0.75736
-0.063656 -0.64831 0.75871
-0.062856 -0.6468 0.76007
-0.062055 -0.64527 0.76143
-0.061255 -0.64374 0.76279
-0.060454 -0.64219 0.76416
-0.059652 -0.64063 0.76553
-0.05885 -0.63906 0.7669
-0.058048 -0.63748 0.76828
-0.057244 -0.63589 0.76966
-0.05644 -0.63428 0.77104
-0.055635 -0.63266 0.77242
-0.054829 -0.63104 0.77381
-0.054023 -0.62939 0.77521
-0.053215 -0.62774 0.7766
-0.052406 -0.62607 0.778
-0.051596 -0.62439 0.7794
-0.050784 -0.6227 0.78081
-0.049971 -0.621 0.78222
-0.049157 -0.61928 0.78363
-0.048341 -0.61755 0.78505
-0.047523 -0.6158 0.78647
-0.046704 -0.61404 0.78789
-0.045883 -0.61227 0.78931
-0.04506 -0.61049 0.79074
-0.044235 -0.60869 0.79218
-0.043408 -0.60687 0.79361
-0.042579 -0.60505 0.79505
-0.041748 -0.6032 0.79649
-0.040915 -0.60135 0.79794
-0.040079 -0.59948 0.79939
-0.039241 -0.59759 0.80084
-0.038401 -0.59569 0.80229
-0.037557 -0.59378 0.80375
-0.036712 -0.59185 0.80521
-0.035863 -0.5899 0.80668
-0.035012 -0.58794 0.80815
-0.034158 -0.58596 0.80962
-0.033301 -0.58397 0.81109
-0.032441 -0.58196 0.81257
-0.031578 -0.57994 0.81405
-0.030712 -0.5779 0.81553
-0.029842 -0.57584 0.81701
-0.02897 -0.57377 0.8185
-0.028093 -0.57168 0.81999
-0.027214 -0.56958 0.82149
-0.026331 -0.56745 0.82298
-0.025444 -0.56531 0.82448
-0.024553 -0.56316 0.82598
-0.023659 -0.56098 0.82749
-0.022761 -0.55879 0.829
-0.021859 -0.55658 0.8305
-0.020953 -0.55436 0.83202
-0.020043 -0.55211 0.83353
-0.019129 -0.54985 0.83505
-0.01821 -0.54757 0.83656
-0.017288 -0.54527 0.83808
-0.016361 -0.54295 0.83961
-0.015429 -0.54061 0.84113
-0.014493 -0.53826 0.84266
-0.013553 -0.53588 0.84418
-0.012608 -0.53349 0.84571
-0.011658 -0.53107 0.84725
-0.010703 -0.52864 0.84878
-0.0097437 -0.52619 0.85031
-0.0087792 -0.52372 0.85185
-0.0078097 -0.52122 0.85338
-0.0068352 -0.51871 0.85492
-0.0058555 -0.51618 0.85646
-0.0048706 -0.51363 0.858
-0.0038804 -0.51105 0.85954
-0.0028849 -0.50846 0.86108
-0.0018839 -0.50584 0.86262
-0.00087743 -0.50321 0.86417
0.0001346 -0.50055 0.86571
0.0011523 -0.49787 0.86725
0.0021756 -0.49517 0.86879
0.0032048 -0.49244 0.87034
0.0042397 -0.4897 0.87188
0.0052806 -0.48693 0.87342
0.0063275 -0.48414 0.87497
0.0073804 -0.48133 0.87651
0.0084394 -0.4785 0.87805
0.0095046 -0.47564 0.87959
0.010576 -0.47276 0.88113
0.011654 -0.46986 0.88266
0.012738 -0.46693 0.8842
0.013828 -0.46398 0.88574
0.014926 -0.46101 0.88727
0.016029 -0.45801 0.8888
0.017139 -0.45499 0.89033
0.018256 -0.45195 0.89186
0.01938 -0.44888 0.89338
0.020511 -0.44578 0.89491
0.021648 -0.44266 0.89643
0.022793 -0.43952 0.89794
0.023944 -0.43635 0.89946
0.025102 -0.43316 0.90097
0.026268 -0.42994 0.90248
0.027441 -0.42669 0.90398
0.028621 -0.42342 0.90548
0.029809 -0.42013 0.90698
0.031003 -0.41681 0.90847
0.032206 -0.41346 0.90995
0.033416 -0.41008 0.91144
0.034633 -0.40668 0.91291
0.035858 -0.40326 0.91438
0.037091 -0.3998 0.91585
0.038331 -0.39632 0.91731
0.039579 -0.39281 0.91877
0.040835 -0.38928 0.92022
0.042099 -0.38571 0.92166


==> pics/figure2/data-sphere_data.dat <==
x y z
-0.72808 -0.47505 -0.49419
-0.72782 -0.5386 -0.42448
-0.69628 -0.61369 -0.37227
-0.77631 -0.52 -0.35631
-0.67208 -0.60136 -0.43205
-0.7745 -0.54446 -0.32203
-0.77644 -0.53865 -0.32709
-0.79103 -0.54572 -0.2765
-0.79612 -0.55673 -0.23716
-0.64782 -0.68363 -0.33612
-0.6814 -0.71147 -0.17177
-0.77294 -0.58746 -0.2397
-0.69971 -0.69856 -0.14973
-0.64357 -0.74217 -0.18709
-0.72711 -0.63227 -0.26748
-0.73664 -0.6193 -0.2717
-0.69613 -0.66778 -0.26357
-0.6448 -0.73409 -0.21295
-0.66572 -0.73442 -0.13207
-0.67329 -0.71417 -0.19141
-0.59651 -0.77968 -0.19047
-0.73185 -0.67684 -0.079348
-0.65355 -0.75657 0.021722
-0.69417 -0.70874 -0.12576
-0.63442 -0.76494 -0.11125
-0.61754 -0.7809 -0.09406
-0.59747 -0.79622 -0.095224
-0.65877 -0.75078 0.048461
-0.63108 -0.77566 0.0099197
-0.62439 -0.78016 0.038548
-0.56876 -0.81922 0.073363
-0.55958 -0.8161 0.14437
-0.54056 -0.84126 0.0085164
-0.6159 -0.78569 0.058018
-0.52852 -0.84845 0.028331
-0.49878 -0.86462 0.060403
-0.55303 -0.83091 0.061155
-0.5424 -0.83411 0.10031
-0.47227 -0.85065 0.23096
-0.5332 -0.80131 0.27129
-0.41112 -0.88633 0.21307
-0.52929 -0.79677 0.29156
-0.47147 -0.86173 0.18744
-0.53504 -0.80945 0.24192
-0.48106 -0.84157 0.24565
-0.45929 -0.82722 0.32367
-0.33457 -0.86016 0.38494
-0.46984 -0.84279 0.26259
-0.39552 -0.83666 0.37889
-0.39892 -0.84746 0.35025
-0.3164 -0.85576 0.40936
-0.43254 -0.78384 0.44554
-0.3129 -0.88611 0.34192
-0.32329 -0.81313 0.48404
-0.42456 -0.84226 0.33219
-0.31766 -0.8372 0.44517
-0.30618 -0.79953 0.51673
-0.31045 -0.86119 0.40246
-0.26334 -0.84617 0.4633
-0.28104 -0.84231 0.45993
-0.22369 -0.827 0.51578
-0.17346 -0.80128 0.57259
-0.19698 -0.83559 0.51282
-0.23853 -0.78996 0.56486
-0.26714 -0.72695 0.63259
-0.1345 -0.77003 0.62367
-0.20887 -0.74488 0.63366
-0.13826 -0.73191 0.66723
-0.13807 -0.81828 0.55799
-0.11867 -0.75212 0.64825
-0.13845 -0.72935 0.66998
-0.16499 -0.70095 0.69386
-0.098689 -0.72155 0.68529
-0.13665 -0.75209 0.64474
-0.12714 -0.78126 0.61112
-0.12119 -0.76138 0.63687
-0.11665 -0.72987 0.67355
-0.12716 -0.63545 0.7616
-0.10347 -0.61748 0.77975
-0.024573 -0.68189 0.73105
-0.015381 -0.58681 0.80958
-0.066405 -0.71598 0.69495
-0.034078 -0.58121 0.81304
-0.015997 -0.62215 0.78273
-0.069925 -0.53211 0.84378
-0.016991 -0.53961 0.84175
-0.063179 -0.63926 0.76639
-0.068394 -0.59595 0.80011
-0.065534 -0.63046 0.77345
0.045914 -0.55733 0.82902
0.0048294 -0.54648 0.83746
-0.030143 -0.55154 0.83361
0.024119 -0.43591 0.89967
0.026461 -0.49608 0.86788
0.0042597 -0.44472 0.89566
0.040354 -0.43683 0.89864
0.018772 -0.39343 0.91916
0.010979 -0.48257 0.87579
0.014134 -0.37587 0.92657
0.032986 -0.42601 0.90412


==> pics/figure2/data-sphere_dist.dat <==
x y
0.076609 0.04598
0.13545 0.016206
0.21535 0.076542
0.22263 0.054223
0.25642 0.10464
0.32106 0.054339
0.40507 0.084733
0.43995 0.092742
0.4679 0.1028
0.49075 0.11668
0.49444 0.13619
0.51913 0.071571
0.54059 0.12392
0.58882 0.13074
0.6447 0.050807
0.70018 0.082515
0.90626 0.093443
0.92497 0.061784
0.94523 0.050499
1.0931 0.04499
1.1861 0.10379
1.2194 0.1008
1.2488 0.14047
1.4053 0.083199
1.4562 0.043641
1.4762 0.039131
1.4852 0.058495
1.6078 0.089073
1.6716 0.031288
1.6979 0.040716
1.7644 0.048756
1.7738 0.11274
1.8297 0.069029
1.8373 0.048309
1.9489 0.089129
2.0142 0.095853
2.0333 0.094052
2.1185 0.09972
2.1386 0.041303
2.1606 0.081449
2.1719 0.091011
2.1967 0.090545
2.1988 0.047818
2.2014 0.064176
2.2103 0.010547
2.233 0.080962
2.3866 0.11492
2.4056 0.079476
2.4243 0.052207
2.4389 0.015559
2.5249 0.072199
2.5366 0.10779
2.5616 0.082647
2.7055 0.041199
2.7062 0.16101
2.7432 0.02611
2.7721 0.050663
2.7806 0.088227
2.8099 0.040135
2.9003 0.084742
2.9084 0.03085
2.9203 0.073338
2.9327 0.056014
2.9913 0.027616
3.0186 0.1061
3.0223 0.081336
3.0567 0.059143
3.1091 0.07536
3.1195 0.081349
3.1451 0.048899
3.1631 0.052252
3.1869 0.078871
3.2542 0.043529
3.2891 0.037794
3.313 0.089497
3.4089 0.099952
3.4826 0.089089
3.5129 0.064511
3.5152 0.066672
3.5153 0.052649
3.594 0.074547
3.6282 0.13043
3.6307 0.05098
3.6372 0.032585
3.6456 0.10092
3.6509 0.092184
3.7325 0.093663
3.747 0.060099
3.7606 0.1037
3.7881 0.064735
3.8046 0.024879
3.8205 0.043055
3.8711 0.061079
3.8801 0.025672
3.8864 0.036376
3.8892 0.052049
3.9104 0.072709
3.935 0.049011
3.9532 0.056228
3.9774 0.022613


==> pics/figure2/data-sphere_speed.dat <==
x y
0.004004 0.8018
0.008008 0.79728
0.012012 0.79278
0.016016 0.7883
0.02002 0.78384
0.024024 0.77941
0.028028 0.77501
0.032032 0.77062
0.036036 0.76626
0.04004 0.76192
0.044044 0.75761
0.048048 0.75331
0.052052 0.74905
0.056056 0.7448
0.06006 0.74058
0.064064 0.73638
0.068068 0.7322
0.072072 0.72805
0.076076 0.72392
0.08008 0.71981
0.084084 0.71573
0.088088 0.71166
0.092092 0.70762
0.096096 0.70361
0.1001 0.69961
0.1041 0.69564
0.10811 0.69169
0.11211 0.68776
0.11612 0.68386
0.12012 0.67997
0.12412 0.67611
0.12813 0.67227
0.13213 0.66846
0.13614 0.66466
0.14014 0.66089
0.14414 0.65713
0.14815 0.6534
0.15215 0.6497
0.15616 0.64601
0.16016 0.64234
0.16416 0.6387
0.16817 0.63508
0.17217 0.63148
0.17618 0.62789
0.18018 0.62433
0.18418 0.6208
0.18819 0.61728
0.19219 0.61378
0.1962 0.6103
0.2002 0.60685
0.2042 0.60341
0.20821 0.6
0.21221 0.5966
0.21622 0.59323
0.22022 0.58988
0.22422 0.58654
0.22823 0.58323
0.23223 0.57993
0.23624 0.57666
0.24024 0.5734
0.24424 0.57017
0.24825 0.56695
0.25225 0.56375
0.25626 0.56058
0.26026 0.55742
0.26426 0.55428
0.26827 0.55116
0.27227 0.54805
0.27628 0.54497
0.28028 0.54191
0.28428 0.53886
0.28829 0.53583
0.29229 0.53283
0.2963 0.52983
0.3003 0.52686
0.3043 0.52391
0.30831 0.52097
0.31231 0.51805
0.31632 0.51515
0.32032 0.51227
0.32432 0.5094
0.32833 0.50655
0.33233 0.50372
0.33634 0.50091
0.34034 0.49811
0.34434 0.49533
0.34835 0.49256
0.35235 0.48982
0.35636 0.48709
0.36036 0.48437
0.36436 0.48167
0.36837 0.47899
0.37237 0.47633
0.37638 0.47368
0.38038 0.47105
0.38438 0.46843
0.38839 0.46583
0.39239 0.46324
0.3964 0.46067
0.4004 0.45812
0.4044 0.45558
0.40841 0.45305
0.41241 0.45054
0.41642 0.44805
0.42042 0.44557
0.42442 0.4431
0.42843 0.44065
0.43243 0.43821
0.43644 0.43579
0.44044 0.43338
0.44444 0.43099
0.44845 0.42861
0.45245 0.42624
0.45646 0.42389
0.46046 0.42155
0.46446 0.41922
0.46847 0.41691
0.47247 0.41461
0.47648 0.41233
0.48048 0.41006
0.48448 0.4078
0.48849 0.40555
0.49249 0.40331
0.4965 0.40109
0.5005 0.39888
0.5045 0.39669
0.50851 0.3945
0.51251 0.39233
0.51652 0.39017
0.52052 0.38802
0.52452 0.38588
0.52853 0.38376
0.53253 0.38164
0.53654 0.37954
0.54054 0.37745
0.54454 0.37537
0.54855 0.3733
0.55255 0.37124
0.55656 0.36919
0.56056 0.36715
0.56456 0.36513
0.56857 0.36311
0.57257 0.3611
0.57658 0.35911
0.58058 0.35712
0.58458 0.35515
0.58859 0.35318
0.59259 0.35122
0.5966 0.34928
0.6006 0.34734
0.6046 0.34541
0.60861 0.34349
0.61261 0.34158
0.61662 0.33968
0.62062 0.33779
0.62462 0.33591
0.62863 0.33404
0.63263 0.33217
0.63664 0.33031
0.64064 0.32847
0.64464 0.32663
0.64865 0.32479
0.65265 0.32297
0.65666 0.32116
0.66066 0.31935
0.66466 0.31755
0.66867 0.31576
0.67267 0.31397
0.67668 0.3122
0.68068 0.31043
0.68468 0.30867
0.68869 0.30691
0.69269 0.30517
0.6967 0.30343
0.7007 0.30169
0.7047 0.29997
0.70871 0.29825
0.71271 0.29654
0.71672 0.29483
0.72072 0.29314
0.72472 0.29144
0.72873 0.28976
0.73273 0.28808
0.73674 0.28641
0.74074 0.28474
0.74474 0.28309
0.74875 0.28143
0.75275 0.27979
0.75676 0.27815
0.76076 0.27652
0.76476 0.27489
0.76877 0.27327
0.77277 0.27165
0.77678 0.27005
0.78078 0.26844
0.78478 0.26685
0.78879 0.26526
0.79279 0.26368
0.7968 0.2621
0.8008 0.26053
0.8048 0.25896
0.80881 0.25741
0.81281 0.25585
0.81682 0.25431
0.82082 0.25277
0.82482 0.25124
0.82883 0.24971
0.83283 0.2482
0.83684 0.24668
0.84084 0.24518
0.84484 0.24368
0.84885 0.24219
0.85285 0.24071
0.85686 0.23923
0.86086 0.23776
0.86486 0.2363
0.86887 0.23484
0.87287 0.2334
0.87688 0.23196
0.88088 0.23053
0.88488 0.22911
0.88889 0.2277
0.89289 0.22629
0.8969 0.2249
0.9009 0.22351
0.9049 0.22214
0.90891 0.22077
0.91291 0.21941
0.91692 0.21807
0.92092 0.21673
0.92492 0.21541
0.92893 0.2141
0.93293 0.2128
0.93694 0.21151
0.94094 0.21023
0.94494 0.20897
0.94895 0.20772
0.95295 0.20648
0.95696 0.20526
0.96096 0.20405
0.96496 0.20285
0.96897 0.20168
0.97297 0.20051
0.97698 0.19937
0.98098 0.19824
0.98498 0.19713
0.98899 0.19603
0.99299 0.19496
0.997 0.19394
1.001 0.19361
1.005 0.19422
1.009 0.1951
1.013 0.19599
1.017 0.19688
1.021 0.19777
1.025 0.19867
1.029 0.19958
1.033 0.20049
1.037 0.20141
1.041 0.20233
1.045 0.20326
1.049 0.20419
1.0531 0.20513
1.0571 0.20607
1.0611 0.20702
1.0651 0.20797
1.0691 0.20893
1.0731 0.20989
1.0771 0.21086
1.0811 0.21183
1.0851 0.21281
1.0891 0.21379
1.0931 0.21478
1.0971 0.21577
1.1011 0.21677
1.1051 0.21777
1.1091 0.21877
1.1131 0.21979
1.1171 0.2208
1.1211 0.22182
1.1251 0.22285
1.1291 0.22388
1.1331 0.22491
1.1371 0.22595
1.1411 0.227
1.1451 0.22805
1.1491 0.2291
1.1532 0.23016
1.1572 0.23122
1.1612 0.23229
1.1652 0.23336
1.1692 0.23444
1.1732 0.23552
1.1772 0.23661
1.1812 0.2377
1.1852 0.23879
1.1892 0.23989
1.1932 0.241
1.1972 0.24211
1.2012 0.24322
1.2052 0.24434
1.2092 0.24547
1.2132 0.24659
1.2172 0.24773
1.2212 0.24886
1.2252 0.25001
1.2292 0.25115
1.2332 0.2523
1.2372 0.25346
1.2412 0.25462
1.2452 0.25578
1.2492 0.25695
1.2533 0.25813
1.2573 0.25931
1.2613 0.26049
1.2653 0.26168
1.2693 0.26287
1.2733 0.26407
1.2773 0.26527
1.2813 0.26648
1.2853 0.26769
1.2893 0.2689
1.2933 0.27012
1.2973 0.27135
1.3013 0.27258
1.3053 0.27381
1.3093 0.27505
1.3133 0.27629
1.3173 0.27754
1.3213 0.2788
1.3253 0.28005
1.3293 0.28132
1.3333 0.28258
1.3373 0.28386
1.3413 0.28513
1.3453 0.28641
1.3493 0.2877
1.3534 0.28899
1.3574 0.29029
1.3614 0.29159
1.3654 0.29289
1.3694 0.2942
1.3734 0.29552
1.3774 0.29683
1.3814 0.29816
1.3854 0.29949
1.3894 0.30082
1.3934 0.30216
1.3974 0.3035
1.4014 0.30485
1.4054 0.30621
1.4094 0.30756
1.4134 0.30893
1.4174 0.31029
1.4214 0.31167
1.4254 0.31304
1.4294 0.31443
1.4334 0.31581
1.4374 0.31721
1.4414 0.3186
1.4454 0.32
1.4494 0.32141
1.4535 0.32282
1.4575 0.32424
1.4615 0.32566
1.4655 0.32709
1.4695 0.32852
1.4735 0.32996
1.4775 0.3314
1.4815 0.33285
1.4855 0.3343
1.4895 0.33576
1.4935 0.33722
1.4975 0.33869
1.5015 0.34016
1.5055 0.34163
1.5095 0.34312
1.5135 0.3446
1.5175 0.3461
1.5215 0.34759
1.5255 0.3491
1.5295 0.35061
1.5335 0.35212
1.5375 0.35364
1.5415 0.35516
1.5455 0.35669
1.5495 0.35822
1.5536 0.35976
1.5576 0.3613
1.5616 0.36285
1.5656 0.36441
1.5696 0.36597
1.5736 0.36753
1.5776 0.3691
1.5816 0.37068
1.5856 0.37226
1.5896 0.37384
1.5936 0.37544
1.5976 0.37703
1.6016 0.37863
1.6056 0.38024
1.6096 0.38185
1.6136 0.38347
1.6176 0.38509
1.6216 0.38672
1.6256 0.38835
1.6296 0.38999
1.6336 0.39164
1.6376 0.39328
1.6416 0.39494
1.6456 0.3966
1.6496 0.39826
1.6537 0.39993
1.6577 0.40161
1.6617 0.40329
1.6657 0.40498
1.6697 0.40667
1.6737 0.40837
1.6777 0.41007
1.6817 0.41178
1.6857 0.41349
1.6897 0.41521
1.6937 0.41693
1.6977 0.41866
1.7017 0.4204
1.7057 0.42214
1.7097 0.42389
1.7137 0.42564
1.7177 0.42739
1.7217 0.42915
1.7257 0.43092
1.7297 0.43269
1.7337 0.43447
1.7377 0.43626
1.7417 0.43805
1.7457 0.43984
1.7497 0.44164
1.7538 0.44345
1.7578 0.44526
1.7618 0.44707
1.7658 0.44889
1.7698 0.45072
1.7738 0.45255
1.7778 0.45439
1.7818 0.45624
1.7858 0.45808
1.7898 0.45994
1.7938 0.4618
1.7978 0.46366
1.8018 0.46553
1.8058 0.46741
1.8098 0.46929
1.8138 0.47118
1.8178 0.47307
1.8218 0.47497
1.8258 0.47687
1.8298 0.47878
1.8338 0.48069
1.8378 0.48261
1.8418 0.48454
1.8458 0.48647
1.8498 0.4884
1.8539 0.49035
1.8579 0.49229
1.8619 0.49424
1.8659 0.4962
1.8699 0.49817
1.8739 0.50013
1.8779 0.50211
1.8819 0.50409
1.8859 0.50607
1.8899 0.50806
1.8939 0.51006
1.8979 0.51206
1.9019 0.51406
1.9059 0.51608
1.9099 0.51809
1.9139 0.52012
1.9179 0.52214
1.9219 0.52418
1.9259 0.52621
1.9299 0.52826
1.9339 0.53031
1.9379 0.53236
1.9419 0.53442
1.9459 0.53649
1.9499 0.53856
1.954 0.54064
1.958 0.54272
1.962 0.5448
1.966 0.5469
1.97 0.54899
1.974 0.5511
1.978 0.55321
1.982 0.55532
1.986 0.55744
1.99 0.55956
1.994 0.56169
1.998 0.56367
2.002 0.56453
2.006 0.56428
2.01 0.56387
2.014 0.56347
2.018 0.56307
2.022 0.56268
2.026 0.56229
2.03 0.56191
2.034 0.56153
2.038 0.56115
2.042 0.56078
2.046 0.56042
2.0501 0.56005
2.0541 0.5597
2.0581 0.55934
2.0621 0.55899
2.0661 0.55865
2.0701 0.55831
2.0741 0.55797
2.0781 0.55764
2.0821 0.55731
2.0861 0.55699
2.0901 0.55667
2.0941 0.55635
2.0981 0.55604
2.1021 0.55574
2.1061 0.55543
2.1101 0.55514
2.1141 0.55484
2.1181 0.55455
2.1221 0.55427
2.1261 0.55399
2.1301 0.55371
2.1341 0.55344
2.1381 0.55317
2.1421 0.5529
2.1461 0.55264
2.1502 0.55239
2.1542 0.55213
2.1582 0.55189
2.1622 0.55164
2.1662 0.5514
2.1702 0.55117
2.1742 0.55094
2.1782 0.55071
2.1822 0.55048
2.1862 0.55026
2.1902 0.55005
2.1942 0.54984
2.1982 0.54963
2.2022 0.54943
2.2062 0.54923
2.2102 0.54903
2.2142 0.54884
2.2182 0.54865
2.2222 0.54847
2.2262 0.54829
2.2302 0.54811
2.2342 0.54794
2.2382 0.54778
2.2422 0.54761
2.2462 0.54745
2.2503 0.5473
2.2543 0.54714
2.2583 0.547
2.2623 0.54685
2.2663 0.54671
2.2703 0.54657
2.2743 0.54644
2.2783 0.54631
2.2823 0.54619
2.2863 0.54606
2.2903 0.54595
2.2943 0.54583
2.2983 0.54572
2.3023 0.54562
2.3063 0.54552
2.3103 0.54542
2.3143 0.54532
2.3183 0.54523
2.3223 0.54514
2.3263 0.54506
2.3303 0.54498
2.3343 0.5449
2.3383 0.54483
2.3423 0.54476
2.3463 0.5447
2.3504 0.54464
2.3544 0.54458
2.3584 0.54453
2.3624 0.54448
2.3664 0.54443
2.3704 0.54439
2.3744 0.54435
2.3784 0.54431
2.3824 0.54428
2.3864 0.54425
2.3904 0.54423
2.3944 0.54421
2.3984 0.54419
2.4024 0.54418
2.4064 0.54417
2.4104 0.54416
2.4144 0.54416
2.4184 0.54416
2.4224 0.54417
2.4264 0.54418
2.4304 0.54419
2.4344 0.54421
2.4384 0.54423
2.4424 0.54425
2.4464 0.54428
2.4505 0.54431
2.4545 0.54434
2.4585 0.54438
2.4625 0.54442
2.4665 0.54447
2.4705 0.54452
2.4745 0.54457
2.4785 0.54463
2.4825 0.54469
2.4865 0.54475
2.4905 0.54482
2.4945 0.54489
2.4985 0.54497
2.5025 0.54504
2.5065 0.54513
2.5105 0.54521
2.5145 0.5453
2.5185 0.5454
2.5225 0.54549
2.5265 0.54559
2.5305 0.5457
2.5345 0.54581
2.5385 0.54592
2.5425 0.54603
2.5465 0.54615
2.5506 0.54628
2.5546 0.5464
2.5586 0.54653
2.5626 0.54667
2.5666 0.54681
2.5706 0.54695
2.5746 0.54709
2.5786 0.54724
2.5826 0.5474
2.5866 0.54755
2.5906 0.54771
2.5946 0.54788
2.5986 0.54805
2.6026 0.54822
2.6066 0.5484
2.6106 0.54858
2.6146 0.54876
2.6186 0.54895
2.6226 0.54914
2.6266 0.54933
2.6306 0.54953
2.6346 0.54973
2.6386 0.54994
2.6426 0.55015
2.6466 0.55037
2.6507 0.55059
2.6547 0.55081
2.6587 0.55103
2.6627 0.55126
2.6667 0.5515
2.6707 0.55174
2.6747 0.55198
2.6787 0.55222
2.6827 0.55247
2.6867 0.55273
2.6907 0.55299
2.6947 0.55325
2.6987 0.55351
2.7027 0.55378
2.7067 0.55406
2.7107 0.55434
2.7147 0.55462
2.7187 0.55491
2.7227 0.5552
2.7267 0.55549
2.7307 0.55579
2.7347 0.55609
2.7387 0.5564
2.7427 0.55671
2.7467 0.55703
2.7508 0.55735
2.7548 0.55767
2.7588 0.558
2.7628 0.55833
2.7668 0.55867
2.7708 0.55901
2.7748 0.55935
2.7788 0.5597
2.7828 0.56005
2.7868 0.56041
2.7908 0.56077
2.7948 0.56114
2.7988 0.56151
2.8028 0.56188
2.8068 0.56226
2.8108 0.56265
2.8148 0.56304
2.8188 0.56343
2.8228 0.56383
2.8268 0.56423
2.8308 0.56463
2.8348 0.56504
2.8388 0.56546
2.8428 0.56588
2.8468 0.5663
2.8509 0.56673
2.8549 0.56716
2.8589 0.5676
2.8629 0.56804
2.8669 0.56849
2.8709 0.56894
2.8749 0.56939
2.8789 0.56985
2.8829 0.57032
2.8869 0.57079
2.8909 0.57126
2.8949 0.57174
2.8989 0.57222
2.9029 0.57271
2.9069 0.57321
2.9109 0.5737
2.9149 0.57421
2.9189 0.57471
2.9229 0.57522
2.9269 0.57574
2.9309 0.57626
2.9349 0.57679
2.9389 0.57732
2.9429 0.57786
2.9469 0.5784
2.951 0.57894
2.955 0.57949
2.959 0.58005
2.963 0.58061
2.967 0.58117
2.971 0.58174
2.975 0.58232
2.979 0.5829
2.983 0.58348
2.987 0.58407
2.991 0.58467
2.995 0.58527
2.999 0.58537
3.003 0.58377
3.007 0.58091
3.011 0.57803
3.015 0.57519
3.019 0.57238
3.023 0.56961
3.027 0.56687
3.031 0.56418
3.035 0.56151
3.039 0.55889
3.043 0.5563
3.047 0.55375
3.0511 0.55123
3.0551 0.54875
3.0591 0.5463
3.0631 0.5439
3.0671 0.54153
3.0711 0.53919
3.0751 0.5369
3.0791 0.53464
3.0831 0.53242
3.0871 0.53023
3.0911 0.52808
3.0951 0.52597
3.0991 0.5239
3.1031 0.52186
3.1071 0.51986
3.1111 0.5179
3.1151 0.51598
3.1191 0.51409
3.1231 0.51224
3.1271 0.51043
3.1311 0.50866
3.1351 0.50692
3.1391 0.50523
3.1431 0.50357
3.1471 0.50195
3.1512 0.50037
3.1552 0.49882
3.1592 0.49732
3.1632 0.49585
3.1672 0.49442
3.1712 0.49303
3.1752 0.49168
3.1792 0.49036
3.1832 0.48909
3.1872 0.48785
3.1912 0.48666
3.1952 0.4855
3.1992 0.48438
3.2032 0.4833
3.2072 0.48226
3.2112 0.48126
3.2152 0.4803
3.2192 0.47937
3.2232 0.47849
3.2272 0.47765
3.2312 0.47684
3.2352 0.47607
3.2392 0.47535
3.2432 0.47466
3.2472 0.47401
3.2513 0.47341
3.2553 0.47284
3.2593 0.47231
3.2633 0.47182
3.2673 0.47137
3.2713 0.47096
3.2753 0.47059
3.2793 0.47026
3.2833 0.46997
3.2873 0.46972
3.2913 0.46951
3.2953 0.46934
3.2993 0.46921
3.3033 0.46912
3.3073 0.46907
3.3113 0.46906
3.3153 0.46909
3.3193 0.46915
3.3233 0.46926
3.3273 0.46941
3.3313 0.4696
3.3353 0.46982
3.3393 0.47009
3.3433 0.4704
3.3473 0.47074
3.3514 0.47113
3.3554 0.47155
3.3594 0.47202
3.3634 0.47252
3.3674 0.47307
3.3714 0.47365
3.3754 0.47427
3.3794 0.47493
3.3834 0.47564
3.3874 0.47638
3.3914 0.47716
3.3954 0.47797
3.3994 0.47883
3.4034 0.47973
3.4074 0.48067
3.4114 0.48164
3.4154 0.48266
3.4194 0.48371
3.4234 0.4848
3.4274 0.48593
3.4314 0.4871
3.4354 0.48831
3.4394 0.48955
3.4434 0.49084
3.4474 0.49216
3.4515 0.49352
3.4555 0.49492
3.4595 0.49636
3.4635 0.49783
3.4675 0.49934
3.4715 0.5009
3.4755 0.50248
3.4795 0.50411
3.4835 0.50578
3.4875 0.50748
3.4915 0.50922
3.4955 0.51099
3.4995 0.51281
3.5035 0.51466
3.5075 0.51655
3.5115 0.51847
3.5155 0.52043
3.5195 0.52243
3.5235 0.52447
3.5275 0.52654
3.5315 0.52865
3.5355 0.5308
3.5395 0.53298
3.5435 0.5352
3.5475 0.53746
3.5516 0.53975
3.5556 0.54208
3.5596 0.54444
3.5636 0.54684
3.5676 0.54928
3.5716 0.55175
3.5756 0.55426
3.5796 0.5568
3.5836 0.55938
3.5876 0.56199
3.5916 0.56464
3.5956 0.56733
3.5996 0.57005
3.6036 0.57281
3.6076 0.5756
3.6116 0.57842
3.6156 0.58128
3.6196 0.58418
3.6236 0.58711
3.6276 0.59008
3.6316 0.59308
3.6356 0.59612
3.6396 0.59919
3.6436 0.60229
3.6476 0.60543
3.6517 0.60861
3.6557 0.61182
3.6597 0.61506
3.6637 0.61834
3.6677 0.62165
3.6717 0.625
3.6757 0.62838
3.6797 0.6318
3.6837 0.63525
3.6877 0.63873
3.6917 0.64225
3.6957 0.6458
3.6997 0.64938
3.7037 0.653
3.7077 0.65666
3.7117 0.66034
3.7157 0.66406
3.7197 0.66782
3.7237 0.67161
3.7277 0.67543
3.7317 0.67928
3.7357 0.68317
3.7397 0.6871
3.7437 0.69105
3.7477 0.69504
3.7518 0.69907
3.7558 0.70312
3.7598 0.70722
3.7638 0.71134
3.7678 0.7155
3.7718 0.71969
3.7758 0.72391
3.7798 0.72817
3.7838 0.73246
3.7878 0.73679
3.7918 0.74114
3.7958 0.74553
3.7998 0.74996
3.8038 0.75442
3.8078 0.75891
3.8118 0.76343
3.8158 0.76799
3.8198 0.77258
3.8238 0.7772
3.8278 0.78186
3.8318 0.78655
3.8358 0.79128
3.8398 0.79603
3.8438 0.80082
3.8478 0.80565
3.8519 0.8105
3.8559 0.81539
3.8599 0.82032
3.8639 0.82527
3.8679 0.83026
3.8719 0.83529
3.8759 0.84034
3.8799 0.84543
3.8839 0.85055
3.8879 0.85571
3.8919 0.8609
3.8959 0.86612
3.8999 0.87138
3.9039 0.87667
3.9079 0.88199
3.9119 0.88735
3.9159 0.89274
3.9199 0.89816
3.9239 0.90361
3.9279 0.9091
3.9319 0.91463
3.9359 0.92018
3.9399 0.92577
3.9439 0.9314
3.9479 0.93705
3.952 0.94274
3.956 0.94847
3.96 0.95423
3.964 0.96002
3.968 0.96584
3.972 0.9717
3.976 0.97759
3.98 0.98352
3.984 0.98948
3.988 0.99547
3.992 1.0015
3.996 1.0076

